A Goal-Driven Survey on Root Cause Analysis

Root Cause Analysis (RCA) is a crucial aspect of incident management in large-scale cloud services. While the term root cause analysis or RCA has been widely used, different studies formulate the task differently. This is because the term "RCA" implicitly covers tasks with distinct underlying goals. For instance, the goal of localizing a faulty service for rapid triage is fundamentally different from identifying a specific functional bug for a definitive fix. However, previous surveys have largely overlooked these goal-based distinctions, conventionally categorizing papers by input data types (e.g., metric-based vs. trace-based methods). This leads to the grouping of works with disparate objectives, thereby obscuring the true progress and gaps in the field. Meanwhile, the typical audience of an RCA survey is either laymen who want to know the goals and big picture of the task or RCA researchers who want to figure out past research under the same task formulation. Thus, an RCA survey that organizes the related papers according to their goals is in high demand. To this end, this paper presents a goal-driven framework that effectively categorizes and integrates 135 papers on RCA in the context of cloud incident management based on their diverse goals, spanning the period from 2014 to 2025. In addition to the goal-driven categorization, it discusses the ultimate goal of all RCA papers as an umbrella covering different RCA formulations. Moreover, the paper discusses open challenges and future directions in RCA.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 2.02.  Documentation update.
	       Changes in TOG templates
	       Corrected typo in ACM/IMS journals

Version 2.01   \acmPrice now produces a warning.

Version 2.00   ACM switches to electronic only version.
	       We do not print article tabs anymore.
	       New copyright wording.
	       Deleted \acmPrice.

Version 1.93   Added PACMSE

Version 1.92   Documentation update
	       Emergency change: changed order of hyperref and hyperxmp
	       due to changes in the undelying packages

Version 1.91   Minor changes in ACMCP format

Version 1.90a  Changes in the sample keywords and concepts

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> jupyter/goals.json <==
{
  "export_date": "2025-10-18T09:50:45.657362",
  "total_papers": 140,
  "total_goals": 270,
  "papers": {
    "AERCA.pdf": {
      "paper_id": "ICLR2025_AERCA",
      "title": "Root Cause Analysis of Anomalies in Multivariate Time Series through Granger Causal Discovery",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "AERCA enhances interpretability by grounding its analysis in a learned Granger causal graph. Instead of just flagging anomalous data points, it explains an anomaly as the result of an 'exogenous intervention' on a specific variable at a precise time. This provides a clear, causal narrative for the incident (what was externally impacted and when), making the diagnosis more understandable and trustworthy for operators."
        },
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The method provides multi-granularity localization along the time axis. Unlike methods that only identify the root-cause service or metric, AERCA pinpoints the specific time step(s) where the initial intervention occurred, offering a much finer-grained diagnosis."
        }
      ]
    },
    "ART.pdf": {
      "paper_id": "ASE24_ART",
      "title": "ART: A Unified Unsupervised Framework for Incident Management in Microservice Systems",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "ART's core contribution is the fusion of heterogeneous data (metrics, logs, traces) and multiple dependency types (channel, temporal, call) into a single, unified failure representation. The method's novelty lies in its sequential modeling approach (Transformer for channel correlation, GRU for temporal, GraphSAGE for call/topology) to create a comprehensive system view. This unified representation is the foundation that enables the integration of three distinct incident management tasks (AD, FT, RCL), demonstrating a sophisticated form of multi-dimensional data correlation."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The framework enhances interpretability by creating a 'unified failure representation' where each dimension of the feature vector directly corresponds to a specific original data channel (e.g., a particular metric or log type). This allows operators to understand which system signals are deviating. For failure triage, the method provides the specific data channels that were most influential in classifying the failure type, offering clear, human-understandable evidence for its diagnosis."
        }
      ]
    },
    "Atlas.pdf": {
      "paper_id": "arXiv:2405.12741",
      "title": "Cloud Atlas: Efficient Fault Localization for Cloud Systems using Language Models and Causal Insight",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "Atlas's core innovation lies in fusing heterogeneous data sources. It uses LLMs to interpret unstructured, human-written system documentation and structured telemetry data (metrics and traces) to synthesize a unified, formal causal graph. This bridges the semantic gap between high-level system knowledge and low-level operational data, overcoming the limitations of relying on telemetry alone."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The system produces a causal graph, which is an inherently interpretable model of how faults propagate. Furthermore, by generating a 'confounder graph' that includes unobserved but potentially important metrics, it can explain why two observed metrics might have a direct causal link in the final graph (due to a collapsed path through an unobserved node), enhancing the user's understanding of the system's causal dynamics."
        }
      ]
    },
    "AutoMAP.pdf": {
      "paper_id": "10.1145/3366423.3380111",
      "title": "AutoMAP: Diagnose Your Microservice-based Web Applications Automatically",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "AutoMAP's core contribution is its ability to fuse heterogeneous data. It constructs a unified 'Anomaly Behavior Graph' by analyzing correlations across seven different types of performance metrics (e.g., latency, CPU, memory). This integrated view allows it to capture complex fault propagation patterns that would be missed by single-metric approaches, bridging the structural and semantic gaps between different data streams."
        },
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "AutoMAP incorporates a self-optimization mechanism that enables it to learn from experience. It maintains a history of incidents and their corresponding anomaly profiles. When a new anomaly occurs, it calculates the similarity to past incidents and uses their confirmed outcomes to dynamically update the weights of different metrics for the current diagnosis. This allows the model to adapt to system changes and improve its diagnostic precision over time without full retraining."
        }
      ]
    },
    "BARO.pdf": {
      "paper_id": "10.1145/3660805",
      "title": "BARO: Robust Root Cause Analysis for Microservices via Multivariate Bayesian Online Change Point Detection",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The paper's primary goal is to enhance the robustness of RCA against imperfect anomaly detection. The core method, RobustScorer, is designed to be less sensitive to the precise anomaly start time. By using the median and interquartile range (IQR) for statistical testing, it effectively handles outliers introduced by a delayed or early anomaly detection, which would otherwise skew methods based on mean and standard deviation, thus ensuring more reliable RCA results from flawed data."
        }
      ]
    },
    "CD-RCA.pdf": {
      "paper_id": "arXiv:2411.06990v2",
      "title": "Causal-discovery-based root-cause analysis and its application in time-series prediction error diagnosis",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The paper's core contribution is enhancing the interpretability of black-box model errors. By first discovering the underlying causal graph and then applying Shapley values, CD-RCA provides a more faithful and trustworthy explanation for why an outlier prediction error occurred. Unlike correlation-based methods, it aims to distinguish true causes from mere symptoms (e.g., highly correlated variables), thus improving the reliability of the explanation provided to the user."
        }
      ]
    },
    "CHASE.pdf": {
      "paper_id": "arXiv:2406.19711v2",
      "title": "CHASE: A Causal Hypergraph based Framework for Root Cause Analysis in Multimodal Microservice Systems",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "CHASE's primary innovation lies in its fusion mechanism for heterogeneous data. It constructs a unified heterogeneous graph where nodes represent service instances, metrics, and logs. It then employs a heterogeneous graph transformer with attentive message passing to learn instance embeddings that integrate contextual information from adjacent metric and log nodes. This process explicitly models and bridges the structural and semantic gaps between discrete logs, continuous metrics, and structural traces to create a holistic view of the system's state for RCA."
        }
      ]
    },
    "CIRCA.pdf": {
      "paper_id": "KDD '22, 10.1145/3534678.3539041",
      "title": "Causal Inference-Based Root Cause Analysis for Online Service Systems with Intervention Recognition",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The paper's primary goal is to enhance interpretability by grounding RCA in formal causal inference theory. It frames RCA as 'intervention recognition', where a root cause is a variable whose behavior is no longer explained by its causal parents after a fault. The core criterion (Theorem 3.4), which checks for a change in the conditional probability distribution, provides a clear, explainable reason why a metric is flagged as a root cause, moving beyond simple correlation to a causal explanation of the failure."
        }
      ]
    },
    "CMDiagnostor.pdf": {
      "paper_id": "WWW '23, 10.1145/3543507.3583302",
      "title": "CMDiagnostor: An Ambiguity-Aware Root Cause Localization Approach Based on Call Metric Data",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The primary goal is to enhance the robustness of RCA against imperfect data. Call Metric Data (CMD) is imperfect because its aggregated nature creates ambiguity in call paths, which can corrupt the constructed call graph. The core method, AmSitor, is specifically designed to resolve this ambiguity by inferring correct call dependencies from traffic patterns, thus making the graph construction and subsequent root cause analysis more robust and reliable."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The paper emphasizes explainability by using rule-based methods for its root cause exploration and ranking stages, rather than complex black-box models. The pruning strategies (e.g., based on metric similarity) and ranking keys (e.g., error rate, node count) provide a clear and understandable rationale for why a particular service is flagged as a root cause."
        },
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The system operates across multiple granularities. It ingests fine-grained, method-level Call Metric Data to perform its analysis, but its final output is a ranked list of coarse-grained services. This allows it to connect low-level performance issues observed between specific methods to a higher-level, service-centric diagnosis that is directly useful for SREs."
        }
      ]
    },
    "CMMD.pdf": {
      "paper_id": "KDD22_CMMD",
      "title": "CMMD: Cross-Metric Multi-Dimensional Root Cause Analysis",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The core contribution of CMMD is its ability to perform 'cross-metric' analysis. It addresses the challenge of fusing heterogeneous metric data by using a Graph Attention Network (GNN) to automatically model the unknown and complex calculation relationships between fundamental metrics and derived KPIs. This allows the system to correlate an anomaly observed in a high-level derived metric with the specific changes in the underlying low-level metrics that caused it."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "To handle the large search space of dimension value combinations (up to 10^5), the paper employs a genetic algorithm instead of an exhaustive tree-based search. This heuristic search, combined with an attention-based filtering mechanism to prune the search space, significantly improves analysis efficiency and makes the approach practical for large-scale industrial systems."
        }
      ]
    },
    "COCA.pdf": {
      "paper_id": "arXiv:2503.23051v1",
      "title": "COCA: Generative Root Cause Analysis for Distributed Systems with Code Knowledge",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "COCA's primary contribution is correlating heterogeneous data sources. It fuses unstructured, runtime information from issue reports (logs, stack traces, text) with structured, static information from the system's source code. The core fusion mechanism is a multi-phase static analysis pipeline that first links logs to specific code lines and then reconstructs execution paths, including across RPC boundaries, to create a unified, code-aware context for diagnosis by an LLM."
        },
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The approach enables multi-granularity analysis by starting from a high-level, system-wide symptom described in an issue report and drilling down to identify the root cause at the code level. It localizes faults to specific components like classes and methods, providing the precise, fine-grained information needed by developers for permanent fixes."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "COCA enhances interpretability by generating a human-readable root cause summary. Instead of just pointing to a component, it explains the failure logic by leveraging its understanding of the relevant code snippets from the reconstructed execution path, thus clarifying the 'how' and 'why' of the incident for developers."
        }
      ]
    },
    "COMET.pdf": {
      "paper_id": "10.1109/ISSRE62328.2024.00056",
      "title": "Large Language Models Can Provide Accurate and Interpretable Incident Triage",
      "goals": [
        {
          "goal_name": "Actionability",
          "description_from_perspective": "The primary goal of the paper is to make incident management more actionable by automatically and accurately assigning an incident to the correct engineering team. This directly bridges the gap from detection to mitigation by routing the issue to the people who can fix it, with the explicit goal of reducing Time to Mitigation (TTM). The system's output (team assignment, similar incidents, keywords) is designed to directly support and accelerate the SRE's mitigation workflow."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The paper emphasizes interpretability by using an LLM to generate human-readable keywords and summaries from raw logs. This helps engineers quickly understand the nature of an incident without manually sifting through extensive log data, making the triage recommendation transparent and trustworthy."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The system is designed for speed to enable rapid incident response. It focuses on reducing the end-to-end Time to Triage (TTT) and Time to Mitigation (TTM). This is reflected in the architectural choice of using the efficient FastText model for embedding and Faiss for fast retrieval, rather than more computationally expensive models like BERT."
        }
      ]
    },
    "CORAL.pdf": {
      "paper_id": "10.1145/3580305.3599392",
      "title": "Incremental Causal Graph Learning for Online Root Cause Analysis",
      "goals": [
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "The paper's primary innovation is enabling the RCA model to adapt to system changes without full retraining. It achieves this through an incremental learning mechanism that disentangles the causal graph into state-invariant (stable) and state-dependent (dynamic) components. This allows the model to efficiently update its understanding of system behavior as new streaming data arrives, making it suitable for dynamic online environments."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The framework is designed for online, near-real-time performance. This is achieved by two main features: 1) An automatic trigger point detection module that initiates analysis early, and 2) The incremental learning approach, which is significantly faster than retraining a model from scratch for each fault, thereby reducing RCA latency."
        }
      ]
    },
    "CausalRCA.pdf": {
      "paper_id": "10.1016/j.jss.2023.111724",
      "title": "CausalRCA: Causal inference based precise fine-grained root cause localization for microservice applications",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The core innovation is using a gradient-based causal discovery method (DAG-GNN) that is more robust than traditional CI methods like PC or LiNGAM. This approach does not assume linear relationships or strict data distributions, allowing it to effectively model the complex, non-linear interactions between metrics in modern microservice systems from imperfect, real-world observational data."
        },
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The framework is explicitly designed and evaluated for both coarse-grained (localizing the faulty service) and fine-grained (localizing the specific root cause metric within a service) analysis. This hierarchical precision supports different stages of incident management, providing high-level alerts for SREs and detailed diagnostic information for developers."
        }
      ]
    },
    "CauseInfer.pdf": {
      "paper_id": "CauseInfer_INFOCOM_2014",
      "title": "CauseInfer: Automatic and Distributed Performance Diagnosis with Hierarchical Causality Graph in Large Distributed Systems",
      "goals": [
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "CauseInfer's core contribution is its hierarchical, multi-granularity approach. It explicitly constructs a two-layered model to connect a macro-level symptom (SLO violation) to a micro-level cause. The system first uses a coarse-grained service dependency graph to localize the faulty service, and then drills down using a fine-grained metric-level causality graph to pinpoint the specific underlying performance counter responsible for the issue."
        }
      ]
    },
    "CauseRank.pdf": {
      "paper_id": "10.1109/CCGRID54584.2022.00075",
      "title": "Generic and Robust Performance Diagnosis via Causal Inference for OLTP Database Systems",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The method's core is constructing an explicit causal graph (using G-GES) that models failure propagation paths among metric groups. This provides DBAs with a clear, human-understandable explanation of how a fault originated and spread, enhancing trust and guiding troubleshooting."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "To combat the challenge of 'numerous abnormal metrics' that behave similarly during an incident, the paper's key strategy is to group related metrics together. By performing causal discovery on these groups rather than on individual noisy metrics, the method improves its robustness and avoids being misled by spurious correlations, leading to a more reliable analysis."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The paper explicitly addresses the 'high performance requirements' of online diagnosis. By grouping metrics, the complexity of the causal graph construction is significantly reduced. This, along with a penalty term in G-GES that encourages a sparser graph, leads to an efficient analysis, with an average localization time of about 12.58 seconds per failure in experiments."
        }
      ]
    },
    "Chain-of-Event.pdf": {
      "paper_id": "CoE2024",
      "title": "Chain-of-Event: Interpretable Root Cause Analysis for Microservices through Automatically Learning Weighted Event Causal Graph",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The primary goal of CoE is to provide interpretable RCA. It achieves this by constructing a white-box event-causal graph where parameters like 'causal link weights' and 'event importance scores' have intuitive physical meanings that align with an SRE's operational experience. This allows engineers to understand the fault propagation process and the reasoning behind the model's conclusions by inspecting the learned graph and the contribution of different event chains."
        },
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "CoE integrates heterogeneous data by first abstracting metrics, logs, traces, and operational activities into a standardized 'event' format. This event-based framework provides a unified view, allowing the model to learn causal relationships between different types of system signals within a single graph structure, effectively bridging the semantic gaps between them."
        },
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "The model supports automatic learning and can be retrained as new incident data becomes available. The paper mentions that 'in online mode, training can be regularly conducted, with incidents accumulating over time', allowing the model to adapt to system changes without requiring manual reconfiguration of rules."
        }
      ]
    },
    "ChangeRCA.pdf": {
      "paper_id": "10.1145/3643728",
      "title": "ChangeRCA: Finding Root Causes from Software Changes in Large Online Systems",
      "goals": [
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The core contribution of ChangeRCA is improving localization granularity. While traditional RCA identifies the faulty service, ChangeRCA drills down to pinpoint the specific software change responsible for the failure. It explicitly extends RCA capabilities from the service-level to the fine-grained change-level, enabling more precise and rapid mitigation actions like targeted rollbacks."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The framework is explicitly designed for speed to minimize Mean Time to Repair (MTTR). The multi-stage design, starting with a fast check for common canary-related issues, is optimized for quick decisions. Evaluation shows it can locate 90% of defective changes in under 3 minutes, a 90% reduction compared to baseline approaches, making it highly suitable for real-time incident response."
        }
      ]
    },
    "CloudPD.pdf": {
      "paper_id": "CloudPD_DSN_2013",
      "title": "CloudPD: Problem Determination and Diagnosis in Shared Dynamic Clouds",
      "goals": [
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "The paper directly addresses the challenge of high dynamism in clouds by using an online learning approach. The Event Generation Engine employs a k-Nearest Neighbors (kNN) model which is continuously updated with recent normal data. This allows CloudPD to adapt its model of normal behavior to changes in workload and system configuration without requiring offline retraining, making it suitable for dynamic environments."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "CloudPD achieves real-time performance through a layered, two-phase analysis methodology. A computationally inexpensive Event Generation Engine first filters out normal intervals. A more expensive correlation-based analysis in the Problem Determination Engine is invoked only for the small subset of suspicious intervals flagged by the first stage. This hierarchical approach significantly reduces the overall computational cost, enabling diagnosis within tens of seconds."
        },
        {
          "goal_name": "Actionability",
          "description_from_perspective": "The framework is designed as an end-to-end system that bridges diagnosis to remediation. It includes an 'Anomaly Remediation Manager' component that takes the diagnosed fault as input and automatically suggests or triggers concrete remedial actions, such as triggering VM reconfiguration or creating collocation exclusion constraints for the cloud resource manager. This focuses on making the diagnosis output directly usable for system mitigation."
        }
      ]
    },
    "CloudRCA.pdf": {
      "paper_id": "CIKM21_CloudRCA",
      "title": "CloudRCA: A Root Cause Analysis Framework for Cloud Computing Platforms",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The core contribution of CloudRCA is its ability to fuse heterogeneous data sources. It combines continuous numerical metrics, discrete textual logs, and structural topology data (from CMDB) into a unified probabilistic framework (KHBN). This fusion allows the model to build a more comprehensive understanding of the system's state and achieve higher accuracy than methods relying on a single data type."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The framework is designed for robustness, particularly in handling novel, previously unseen root causes. This is achieved through the hierarchical structure of the KHBN, which can generalize to identify the correct fault module even if the specific fault type is new. The paper explicitly evaluates this capability, showing it outperforms other methods in localizing novel faults."
        },
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The solution provides multi-granularity diagnosis by leveraging a hierarchical root cause layer in its KHBN model. The output pinpoints both the high-level faulty module (service/component level) and the specific, low-level fault type, enabling a hierarchical drill-down from 'where' the problem is to 'what' the problem is."
        }
      ]
    },
    "CloudRanger.pdf": {
      "paper_id": "CCGRID2018_CloudRanger",
      "title": "CloudRanger: Root Cause Identification for Cloud Native Systems",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "CloudRanger's primary contribution is its robustness to missing supplementary data, specifically the service topology or call graph. In dynamic cloud environments where service dependencies frequently change, maintaining an accurate call graph is difficult. The method overcomes this by dynamically inferring an 'impact graph' directly from observational performance metrics using causal analysis (PC-algorithm), thus providing a reliable RCA capability even with incomplete structural information."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The system enhances interpretability by constructing and visualizing a service impact graph. This graph provides operators with a data-driven model of how a fault is propagating through the system, moving beyond a simple ranked list to offer a causal explanation of the incident."
        }
      ]
    },
    "DGERCL.pdf": {
      "paper_id": "Cheng_DGERCL_2024",
      "title": "DGERCL: A Dynamic Graph Embedding Approach for Root Cause Localization in Microservice Systems",
      "goals": [
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "The core of DGERCL is its ability to adapt its understanding of the system state by learning from evolving data. It uses an LSTM to process a continuous stream of invocation events, allowing it to dynamically update the embeddings of microservice nodes. This continuous update mechanism enables the model to capture the temporal evolution of metrics and system behavior during an incident, thereby adapting to the changing system dynamics without requiring retraining."
        }
      ]
    },
    "DeepHunt.pdf": {
      "paper_id": "DeepHunt_2024",
      "title": "Interpretable Failure Localization for Microservice Systems Based on Graph Autoencoder",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "This is the primary goal. DeepHunt achieves interpretability by designing a transparent 'Root Cause Score' (RCS). Instead of being a black-box output, the score is explicitly calculated by combining an instance's reconstruction error (local anomaly) with the errors of its upstream and downstream neighbors (propagation context). This allows operators to understand why an instance is flagged—whether due to its own abnormal behavior, its position as a source of propagated failures, or both."
        },
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "DeepHunt addresses the static nature of many models by incorporating a feedback mechanism. Operators can confirm or correct the localization results, providing new labeled data. The model uses this feedback to continuously fine-tune the parameters of its root cause scorer via a ranking-oriented loss function, allowing it to adapt to system changes and improve its accuracy over time without complete retraining."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The method is designed to be robust against the lack of labeled data by using a self-supervised learning (SSL) approach, enabling a 'zero-label cold start'. To handle insufficient historical training data, it employs a data augmentation module that randomly masks input features, forcing the model to learn more generalized patterns and reducing overfitting."
        },
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The method fuses three heterogeneous data types (logs, metrics, and traces). It serializes each modality into a time series format, extracts features, and then concatenates them into a unified feature vector for each system instance. The Graph Autoencoder then learns the complex inter-modality relationships and dependencies implicitly from this fused representation."
        }
      ]
    },
    "DejaVu.pdf": {
      "paper_id": "ESEC/FSE'22_DejaVu",
      "title": "Actionable and Interpretable Fault Localization for Recurring Failures in Online Service Systems",
      "goals": [
        {
          "goal_name": "Actionability",
          "description_from_perspective": "The paper's core design principle is to make the localization result actionable. By identifying a 'failure unit' (e.g., 'high memory usage' on 'Docker container 6') instead of just a component, DéjàVu directly informs engineers not only where the problem is but what kind of problem it is, which guides them to take specific mitigation actions rapidly, bridging the gap from diagnosis to remediation."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "DéjàVu provides two forms of interpretation to build trust with engineers. For global interpretability, it uses decision trees as surrogate models to extract human-readable diagnostic rules (e.g., 'if Sent_queue > X and ss_total > Y, then it is a network failure'). For local interpretability, given a new failure, it can retrieve the most similar historical failure it learned from, allowing engineers to understand the diagnosis by analogy to a past, known incident."
        }
      ]
    },
    "DiagMLP.pdf": {
      "paper_id": "2501.02766",
      "title": "Are GNNs Actually Effective for Multimodal Fault Diagnosis in Microservice Systems?",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The paper focuses on the interpretability of an entire class of models (GNN-based RCA). It investigates *why* these models are effective, using a carefully designed ablation study to deconstruct them. The results reveal that their performance is misinterpreted; it primarily stems from rich, preprocessed multimodal features rather than the complex graph modeling of the GNN component. This provides a clearer, more accurate understanding of the true drivers of performance in modern RCA systems."
        }
      ]
    },
    "Diagfusion.pdf": {
      "paper_id": "zhang_2023_diagfusion",
      "title": "Robust Failure Diagnosis of Microservice System Through Multimodal Data",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The core contribution of the paper is the fusion of heterogeneous data sources (metrics, logs, traces, deployment data). It achieves this by first abstracting all data into a common format of 'events'. Then, it employs a fastText model to learn a unified embedding space for these events, effectively bridging their semantic and structural differences. This unified representation serves as the foundation for the subsequent GNN-based diagnosis, allowing the model to leverage complementary information from all modalities."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The paper enhances robustness by addressing data imperfection. It tackles the challenge of imbalanced failure data by employing a data augmentation strategy to generate synthetic training samples for rare failure types, preventing the model from being biased towards majority classes. The paper also demonstrates that its unified representation approach is robust against missing modalities, maintaining better performance than other methods when one data source is unavailable."
        }
      ]
    },
    "DyCause.pdf": {
      "paper_id": "ISSTA21-DyCause",
      "title": "Faster, Deeper, Easier: Crowdsourcing Diagnosis of Microservice Kernel Failure from User Space",
      "goals": [
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The paper emphasizes efficiency with its 'Faster' claim. It achieves this through an optimized algorithm for dynamic causality discovery that uses pruning strategies to accelerate computation, and by analyzing data only within a specific, detected anomaly interval. Experiments show it is significantly faster than baseline methods."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "DyCause provides 'Deeper' analysis by generating dynamic causality curves. These visualizations (e.g., Figure 5) reveal the temporal order of anomaly propagation, showing how correlations between services evolve over time during an incident. This provides more intuitive and understandable clues for SREs compared to a static dependency graph."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The core 'crowdsourcing' idea is a strategy to handle imperfect and incomplete data. By pooling sparse, asymmetric information from multiple user-space applications, DyCause constructs a more robust diagnostic model. It is designed to work effectively with much fewer or sparser metrics than traditional kernel-based approaches, as demonstrated in its data sensitivity analysis."
        }
      ]
    },
    "Eadro.pdf": {
      "paper_id": "10.1109/ICSE48619.2023.00150",
      "title": "Eadro: An End-to-End Troubleshooting Framework for Microservices on Multi-source Data",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The core contribution of Eadro is fusing heterogeneous data sources (logs, KPIs, and traces) to build a comprehensive view of the system's health. It addresses the challenge of bridging data gaps by first using modality-specific encoders (Hawkes Process for discrete logs, Dilated Causal Convolutions for continuous KPIs/traces) to create specialized representations. Subsequently, it employs a gated fusion mechanism to merge these representations into a unified, service-level vector. This fusion allows the model to capture anomalies that are only visible in one data type (e.g., CPU spikes in KPIs) or through the combined patterns across multiple sources, overcoming the limitations of trace-only approaches."
        }
      ]
    },
    "ExplainIt.pdf": {
      "paper_id": "Jeyakumar_SIGMOD_2019",
      "title": "EXPLAINIT!– A Declarative Root-cause Analysis Engine for Time Series Data",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "EXPLAINIT! enhances interpretability by abstracting complex causal inference logic behind a declarative SQL-like interface. This allows operators to use their domain knowledge to formulate and test hypotheses without needing deep statistical expertise. The system groups thousands of raw metrics into meaningful 'feature families' based on their metadata (tags), and presents results as a ranked list of these human-relatable groups. The interactive 'human-in-the-loop' workflow, where users can iteratively refine their search, is central to making the analysis process and its results understandable and trustworthy."
        }
      ]
    },
    "ExploringLLM.pdf": {
      "paper_id": "arXiv:2403.04123v1",
      "title": "Exploring LLM-based Agents for Root Cause Analysis",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The paper's primary contribution is exploring an LLM-based agent using the ReAct framework, which mimics the sequential, tool-using diagnostic process of human engineers. This approach generates an explicit reasoning trajectory (thought, action, observation), making the RCA process transparent and human-understandable. The case study further demonstrates this by equipping the agent with real-world diagnostic tools and a human-in-the-loop capability, enhancing trust and making the agent's decisions verifiable by engineers."
        },
        {
          "goal_name": "Actionability",
          "description_from_perspective": "By equipping the LLM agent with tools that access live diagnostic services and knowledge bases (KBAs), the paper moves beyond passive analysis of static reports. The agent's output is a more concrete and verifiable diagnosis based on real-time data, which is a critical step towards generating actionable repair suggestions. The inclusion of a 'Human Interaction Tool' also shows a focus on integrating the automated diagnosis into a practical, action-oriented workflow for on-call engineers."
        }
      ]
    },
    "FAMOS.pdf": {
      "paper_id": "FAMOS_ICSE_2024",
      "title": "FAMOS: Fault diagnosis for Microservice Systems through Effective Multi-modal Data Fusion",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "FAMOS's primary contribution is its sophisticated data fusion mechanism. It addresses the challenge of integrating heterogeneous data by using a late-fusion strategy with modality-specific feature extractors (GAT for traces, BERT+LSTM for logs, CNN for metrics) to avoid information loss. The core fusion logic relies on a Gaussian-attention mechanism to align continuous metrics with discrete trace events based on temporal proximity, and a cross-attention mechanism to explicitly model and leverage the inter-dependencies between traces, logs, and metrics, creating a unified and comprehensive view of the system's state for diagnosis."
        },
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The method performs diagnosis across multiple abstraction layers by design. It collects metrics from both the host and container levels and correlates them with service-level traces. By injecting and classifying faults at different levels (host-level, container-level, service-level), FAMOS is capable of identifying fine-grained root cause types like 'Host CPU overload' or 'Container stopped', effectively connecting service-level symptoms observed in traces and logs to their underlying infrastructure-level causes."
        }
      ]
    },
    "FChain.pdf": {
      "paper_id": "ICDCS_2013_FChain",
      "title": "FChain: Toward Black-box Online Fault Localization for Cloud Systems",
      "goals": [
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The primary goal of FChain is to perform fault localization online and immediately after a performance anomaly is detected, aiming to complete the diagnosis 'within a few seconds'. The entire system is designed for speed, from the lightweight monitoring to the efficient change-point selection and parallelized diagnosis process across different hosts, targeting rapid mitigation for SREs."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "FChain is designed to be robust against the 'noise' of normal workload fluctuations, which can be easily mistaken for faults. Its core contribution, the predictability-based abnormal change point selection, dynamically adjusts detection thresholds based on metric burstiness (using FFT). This prevents the system from generating false alarms in highly dynamic environments, thus handling imperfect or noisy data effectively."
        }
      ]
    },
    "FRL-MFPG.pdf": {
      "paper_id": "Chen2023FRL-MFPG",
      "title": "FRL-MFPG: Propagation-aware fault root cause location for microservice intelligent operation and maintenance",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The paper's core contribution is the fusion of heterogeneous data to create a comprehensive fault propagation graph (MFPG). It integrates a dependency call graph (LCGT) from traces with a fault correlation graph (FCDG) derived from historical fault events and KPI metrics. This approach explicitly combines two different views of the system: the direct, request-driven dependencies and the indirect, correlation-based relationships (like resource contention on a shared host). This unified graph provides a more holistic model for identifying root causes than using a single data source alone."
        }
      ]
    },
    "FaaSRCA.pdf": {
      "paper_id": "FaaSRCA_2024",
      "title": "FaaSRCA: Full Lifecycle Root Cause Analysis for Serverless Applications",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "FaaSRCA's core innovation is the fusion of heterogeneous data sources (metrics, logs, traces) from two distinct domains (application and platform). It creates a unified 'Global Call Graph' where each node's attributes are a combined representation of this multi-modal data. This integration allows the model to build a comprehensive understanding of the system's state, bridging semantic gaps between different observability signals for more accurate diagnosis."
        },
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The method provides multi-granularity RCA by modeling both high-level application functions and low-level platform components (like Kubernetes pods and replicasets) as nodes within the same graph. This allows FaaSRCA to locate root causes at the specific component level, whether the fault lies in the application code or the underlying infrastructure, thus supporting both developer and SRE needs."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The paper tackles the challenge of imperfect data inherent in serverless environments, specifically the discontinuous and pulse-like nature of telemetry from short-lived functions. By using a graph auto-encoder on system snapshots (Global Call Graphs) rather than continuous time-series, the method is inherently robust to this data sparsity and transient behavior, which causes traditional sequence-based models to fail."
        }
      ]
    },
    "FacGraph.pdf": {
      "paper_id": "FacGraph_2018_ICWS",
      "title": "FacGraph: Frequent Anomaly Correlation Graph Mining for Root Cause Diagnose in Micro-Service Architecture",
      "goals": [
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The primary goal of FacGraph is to achieve fast identification of root causes. This is accomplished through several efficiency-focused techniques: 1) The use of a Breadth-First Ordered String (BFOS) to create a canonical representation of graphs, which significantly speeds up the frequent subgraph mining process by simplifying graph comparisons. 2) The development of a distributed version of the algorithm based on MapReduce, allowing it to scale and process large datasets in parallel, thereby reducing end-to-end analysis time."
        }
      ]
    },
    "Flow-of-Action.pdf": {
      "paper_id": "ICLR2025_FlowOfAction",
      "title": "FLOW-OF-ACTION: SOP ENHANCED LLM-BASED MULTI-AGENT SYSTEM FOR ROOT CAUSE ANALYSIS",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The system's core design around Standard Operation Procedures (SOPs) makes the RCA process highly interpretable. Instead of following an opaque, black-box reasoning process, the LLM agent is guided by explicit, human-understandable diagnostic steps derived from SRE expertise. This structured approach allows operators to follow the agent's logic, understand why certain tools were used, and trust the final conclusion, which overcomes a major drawback of both traditional ML methods and unconstrained LLM agents."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "Flow-of-Action enhances robustness by mitigating the inherent randomness and hallucination tendencies of LLMs. The SOP flow acts as a guardrail, constraining the agent's possible actions to a logical, pre-defined sequence, which prevents it from deviating into irrelevant or harmful diagnostic paths. The multi-agent collaboration provides another layer of robustness, as specialized agents can cross-check information and provide focused analysis, reducing the likelihood of errors that a single, monolithic agent might make."
        }
      ]
    },
    "FlowRCA.pdf": {
      "paper_id": "FlowRCA_ICWS_2024",
      "title": "FlowRCA: Enhancing Microservice Reliability with Non-invasive Root Cause Analysis",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "FlowRCA's core contribution is building an incident-specific causality graph between metrics using a flow model. This graph provides an explicit, human-understandable model of how a fault propagates through the system's metrics, clarifying complex causal interactions. This explainable model is then used to accurately localize the root cause, making the diagnostic process more transparent than black-box approaches."
        },
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The framework achieves multi-granularity by localizing faults not just at the service level but at the more precise metric level. It analyzes interactions between metrics within and across services to pinpoint the specific 'critical root cause metrics', thus providing a deeper level of diagnostic detail useful for developers."
        }
      ]
    },
    "FluxRank.pdf": {
      "paper_id": "ISSRE2019_FluxRank",
      "title": "FluxRank: A Widely-Deployable Framework to Automatically Localizing Root Cause Machines for Software Service Failure Mitigation",
      "goals": [
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The primary objective of FluxRank is to accelerate failure mitigation by drastically reducing the time needed to localize faulty machines. It achieves this by using a lightweight, dependency-free approach that can analyze massive numbers of KPIs quickly. The entire process, from data processing to ranking, is designed to be highly efficient, enabling operators to take action in minutes rather than hours. The evaluation explicitly measures and confirms an 80% reduction in localization time."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "FluxRank improves interpretability by transforming thousands of raw KPI alerts into a small, ranked list of 'digests'. Each digest provides a high-level, human-readable summary of a fault pattern, grouping affected machines by module and highlighting the most relevant KPIs. This abstracts away the low-level noise and helps operators quickly understand the 'what' and 'where' of a failure, for example, '27 machines in module M1 experienced CPU overload'."
        }
      ]
    },
    "GAMMA.pdf": {
      "paper_id": "10.1145/3589334.3645665",
      "title": "GAMMA: Graph Neural Network-Based Multi-Bottleneck Localization for Microservices Applications",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "GAMMA's core design is centered on fusing heterogeneous data. It learns temporal patterns from multi-variate time-series metrics (latency, CPU, memory, etc.) and integrates this information as node features into a structural dependency graph derived from traces. A Graph Attention Network then processes this combined representation, allowing the model to reason about system behavior by correlating temporal metric deviations with the application's topological structure."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The paper demonstrates a form of explainability by conducting feature-omission studies. By observing the model's performance drop when specific input metrics (e.g., CPU metrics) are excluded, operators can infer the type of the underlying bottleneck. For example, a significant drop in F1-score when CPU metrics are removed strongly suggests a CPU saturation issue. This provides insight into the 'why' behind a detected bottleneck."
        }
      ]
    },
    "GIED.pdf": {
      "paper_id": "10.1145/3551349.3556904",
      "title": "Graph based Incident Extraction and Diagnosis in Large-Scale Online Systems",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The core of the incident detection method is a Graph Neural Network (GNN) that effectively fuses heterogeneous data sources. It combines continuous numerical metrics (Call Failure Count on edges) with categorical supplementary data (service attributes from CMDB on nodes) into a unified graph representation. This fusion allows the model to make more accurate incident classifications than using a single data type alone."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The paper emphasizes efficiency for practical use in large-scale systems. The issue extraction phase acts as a powerful pruning strategy, filtering out ~95% of non-critical issues before the more computationally intensive diagnosis phase. This significantly reduces analysis overhead and allows the system to detect incidents on average 4 minutes earlier than traditional alerting systems, enabling rapid response."
        }
      ]
    },
    "GLOBECOM’18.pdf": {
      "paper_id": "Ikeuchi_2018_RootCauseDiagnosisUsingLogsGeneratedByUserActions",
      "title": "Root-Cause Diagnosis Using Logs Generated by User Actions",
      "goals": [
        {
          "goal_name": "Actionability",
          "description_from_perspective": "The paper's primary goal is to improve the precision of RCA to enable more targeted and effective recovery actions. By actively probing the system to distinguish between failures that appear identical from passive logs, the framework can pinpoint the exact failed component. The paper explicitly states that this allows operators to perform precise mitigation (e.g., restarting a single failed process) instead of resorting to broad, high-impact actions (e.g., rebooting an entire device), thus directly improving the actionability of the diagnosis."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "A significant focus of the paper is on making the active diagnosis process efficient. By proposing methods like Greedy Entropy Minimization (GEM) and Reinforcement Learning (RL), the framework aims to select and execute only the most informative actions in an optimal order. This minimizes the total number of actions needed for diagnosis, directly reducing the end-to-end RCA latency and minimizing the load on the already-failed system."
        }
      ]
    },
    "Graphbasedrca.pdf": {
      "paper_id": "JSS_2020_Brandon",
      "title": "Graph-based root cause analysis for service-oriented and microservice architectures",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The paper enhances interpretability by modeling the system as a graph, which is intuitive for human operators. The diagnosis is made by matching an anomaly to a library of human-understandable, pre-labeled patterns. This allows the incorporation of expert domain knowledge through tunable weights on graph elements, making the RCA process more transparent and explainable compared to black-box machine learning models."
        }
      ]
    },
    "GrayScope.pdf": {
      "paper_id": "10.1145/3663529.3663834",
      "title": "Illuminating the Gray Zone: Non-intrusive Gray Failure Localization in Server Operating Systems",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "GrayScope directly addresses interpretability by generating not just a root cause candidate list, but also a failure propagation path. This path, inferred using a shortest path algorithm on the causality graph, provides a human-understandable explanation of how the identified root cause metric led to the observed KPI degradation, making the diagnosis more transparent and trustworthy for operators."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The method enhances robustness against spurious correlations in noisy OS environments by integrating expert knowledge. It uses a pre-defined causality skeleton graph to constrain the data-driven causal discovery process (Granger causality tests). This fusion prevents the model from learning erroneous causal links, leading to a more accurate and reliable causality graph for root cause inference."
        }
      ]
    },
    "Groot.pdf": {
      "paper_id": "Groot_ASE_2021",
      "title": "Groot: An Event-graph-based Approach for Root Cause Analysis in Industrial Settings",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "GROOT's core design prioritizes interpretability. Instead of using black-box machine learning models, it builds a causality graph based on explicit, human-readable, and customizable rules provided by SREs. This, combined with the visualization of the graph, makes the reasoning process transparent and trustworthy for operators."
        },
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The approach excels at fusing heterogeneous data by abstracting information from metrics, logs, and developer activities into a unified 'event' representation. This allows GROOT to construct a single, coherent causality graph that correlates issues across different observability data sources."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The system is optimized for speed to be effective in real-time incident response. The evaluation demonstrates that the end-to-end RCA process for an incident completes in less than 5 seconds, meeting the demands of rapid triage in a large-scale industrial environment."
        }
      ]
    },
    "HALO.pdf": {
      "paper_id": "kdd21_halo",
      "title": "HALO: Hierarchy-aware Fault Localization for Cloud Systems",
      "goals": [
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "HALO directly addresses multi-granularity localization by modeling the hierarchical relationships between system attributes (e.g., Node -> Cluster -> Datacenter). It first constructs an Attribute Hierarchy Graph (AHG) to represent these abstraction layers. Its top-down search algorithm then traverses this hierarchy to find the fault-indicating combination at the most appropriate level, thus avoiding diagnoses that are either too broad (e.g., blaming an entire datacenter) or too fragmented (e.g., listing individual nodes without a common cause)."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "HALO achieves high performance by leveraging the learned attribute hierarchy to drastically prune the search space. Instead of a brute-force exploration of all attribute-value combinations, it follows structured search paths derived from the hierarchy. This, combined with a self-adaptive early-stopping mechanism during the value search, significantly reduces computational complexity and allows HALO to efficiently analyze extremely large datasets in a timely manner."
        }
      ]
    },
    "HRLHF.pdf": {
      "paper_id": "KDD'23_HRLHF",
      "title": "Root Cause Analysis for Microservice Systems via Hierarchical Reinforcement Learning from Human Feedback",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The paper primarily addresses robustness by tackling the imperfection of purely observational data for causal discovery. Observational data alone can lead to an 'uncertain and inaccurate dependency graph'. The HRLHF framework improves the robustness of the graph construction process by incorporating human expertise to correct errors and uncover hidden dependencies that data-driven methods might miss, thus enabling a more reliable analysis from imperfect information."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The method enhances interpretability by using a human-in-the-loop process to 'align the machine's intelligence with that of human experts'. By training on feedback from SREs, the resulting service dependency graph reflects expert domain knowledge, making the model's foundational structure inherently more understandable and trustworthy to the engineers who will use its outputs for diagnosis."
        }
      ]
    },
    "HeMiRCA.pdf": {
      "paper_id": "10.1145/3674726",
      "title": "HeMiRCA: Fine-Grained Root Cause Analysis for Microservices with Heterogeneous Data Sources",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "HeMiRCA's core contribution is fusing heterogeneous data by establishing a monotonic correlation between trace-based system anomaly scores and individual service metrics. It uses a VAE on traces to create a global view of anomaly severity over time and then uses Spearman correlation to link this global view to local, specific metric behaviors, thus bridging the gap between different data types."
        },
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The framework provides hierarchical RCA by identifying root causes at both the service and metric levels. By ranking individual metrics (e.g., 'CPU usage') as the primary output, it offers fine-grained insights for developers, while also implicitly identifying the culprit service for SREs, thus serving both deep-dive analysis and rapid mitigation."
        }
      ]
    },
    "ICLRCA.pdf": {
      "paper_id": "fse24_zhang_gpt4rca",
      "title": "Automated Root Causing of Cloud Incidents using In-Context Learning with GPT-4",
      "goals": [
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "The core of the paper is to avoid the static nature of fine-tuned models. By using an in-context learning approach with a retrieval mechanism, the system can dynamically incorporate knowledge from the most recent incidents without any model retraining. This directly addresses the 'staleness' problem, allowing the RCA system to evolve its knowledge base as the cloud system's architecture and failure modes change over time, thus fitting the definition of adaptive learning."
        }
      ]
    },
    "ICSOC’20.pdf": {
      "paper_id": "10.1007/978-3-030-76352-7_13",
      "title": "Performance Diagnosis in Cloud Microservices Using Deep Learning",
      "goals": [
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The system achieves multi-granularity by breaking down the diagnosis into two hierarchical steps. It first operates at a coarse service-level granularity, using a graph-based method (CSL) to identify potential faulty services. It then drills down to a fine-grained metric-level analysis within those services, using a deep learning model (autoencoder-based CML) to pinpoint the specific culprit metrics. This allows operators to precisely locate the root cause, moving from a system-wide view to a specific component's state."
        }
      ]
    },
    "ICWS’17.pdf": {
      "paper_id": "10.1109/ICWS.2017.12",
      "title": "An Approach for Anomaly Diagnosis based on Hybrid Graph Model with Logs for Distributed Services",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The primary focus is on handling imperfect data. The core challenge addressed is mining execution flows from interleaved logs that lack transaction IDs. The proposed two-stage TCFG mining algorithm is specifically designed to filter noise from concurrent executions and statistically infer the correct control flow, making the approach robust to the absence of explicit correlation identifiers which are often missing in production systems."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The method constructs an explicit graph-based model (service topology and TCFGs) of the system's normal behavior. This graphical representation of execution flows is inherently interpretable, allowing operators to understand how services interact and how requests are processed within a service. When an anomaly occurs, the deviation can be visualized on the graph, making the diagnosis process more transparent than black-box statistical methods."
        }
      ]
    },
    "ICWS’20.pdf": {
      "paper_id": "wang2020rootcause",
      "title": "Root-Cause Metric Location for Microservice Systems via Log Anomaly Detection",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The core of the approach is to fuse heterogeneous data sources by establishing a correlation between log-derived anomaly scores and raw metric time series. It uses the log anomaly score as a unified indicator of system health and correlates it with individual metrics using Mutual Information to identify the root cause, effectively bridging the semantic gap between discrete log events and continuous metric data."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "To handle the common problem of data imbalance where failure periods are much shorter than normal periods, the method employs data augmentation. It uses oversampling for anomalous data points and adds Gaussian noise to both log anomaly scores and metrics. This makes the correlation analysis more robust and prevents the normal-period data from overwhelming the crucial failure signals."
        }
      ]
    },
    "IPCCC’16.pdf": {
      "paper_id": "ICAC_2016_Mining_Causality_Graph",
      "title": "Mining Causality Graph For Automatic Web-based Service Diagnosis",
      "goals": [
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "The system's core contribution is its ability to adapt and learn the true causality graph over time. It starts with a coarse graph from data mining and iteratively refines it based on direct feedback from system operators. This human-in-the-loop mechanism allows the model to continuously improve its diagnostic accuracy by incorporating expert knowledge without requiring full retraining, effectively adapting to changes and complexities in the production environment."
        }
      ]
    },
    "KPIRoot.pdf": {
      "paper_id": "10.1109/ISSRE62328.2024.00046",
      "title": "KPIRoot: Efficient Monitoring Metric-based Root Cause Localization in Large-scale Cloud Systems",
      "goals": [
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "KPIRoot's primary goal is to achieve high efficiency for real-time root cause analysis in industrial settings. It accomplishes this by using Symbolic Aggregate Approximation (SAX) to significantly reduce the dimensionality of KPI time-series data. This allows for fast computation of similarity (via Jaccard index) and causality (via Granger causality), enabling the system to process thousands of KPIs in seconds, which is crucial for prompt incident mitigation."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The approach enhances interpretability by decomposing the analysis into two understandable steps, contrasting with black-box models. It first identifies KPIs with similar anomalous shapes (similarity analysis), and then confirms the temporal precedence (causality analysis). This two-factor reasoning (i.e., 'it looks similar and it happened first') provides a clear and intuitive explanation for its recommendations, making it easier for SREs to trust and act upon the results."
        }
      ]
    },
    "KnowledgeMind.pdf": {
      "paper_id": "arXiv:2507.22800v1",
      "title": "The Multi-Agent Fault Localization System Based on Monte Carlo Tree Search Approach",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The core contribution is to make the LLM's reasoning process transparent and verifiable. By using a step-by-step MCTS approach on a 'Fault Mining Tree', the system replaces opaque, single-shot analysis with a structured, traceable exploration process, making it clear how the final conclusion was reached."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The method is designed to combat the unreliability of LLMs. By incorporating a rule-based reward mechanism from a knowledge base to guide the MCTS, it effectively mitigates model hallucinations and ensures the reasoning steps are grounded in expert knowledge, thus handling the imperfect nature of LLM outputs."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The paper focuses on efficiency by tackling the token consumption problem. The service-by-service exploration strategy dramatically reduces the amount of information fed into the LLM in a single inference step, lowering the demand on the context window and making the approach scalable to larger microservice systems."
        },
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The system uses a multi-agent architecture where specialized agents for logs, metrics, and traces first process their respective data types. A Verifier Agent then fuses this heterogeneous information to generate a unified anomaly score for each service, enabling a holistic analysis."
        },
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The system provides hierarchical analysis by first localizing the fault at the service level through the MCTS process and then employing a dedicated Service-Pod Agent to drill down and identify the specific pod responsible for the failure."
        }
      ]
    },
    "LADRA.pdf": {
      "paper_id": "ICWS_2017_LogSpark",
      "title": "Log-based Abnormal Task Detection and Root Cause Analysis for Spark",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The paper's primary goal is to enhance interpretability. Instead of just flagging a task as slow, it provides a human-understandable explanation by quantitatively diagnosing the problem. By calculating and presenting the probabilities of different resource contentions (CPU, memory, network, disk), it explains *why* the task is abnormal, making the system's behavior transparent to users and operators."
        }
      ]
    },
    "LEMMA-RCA.pdf": {
      "paper_id": "arXiv:2406.05375v3",
      "title": "LEMMA-RCA: A Large Multi-modal Multi-domain Dataset for Root Cause Analysis",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The primary purpose of this work is to enable and promote research in multi-dimensional data correlation for RCA. The LEMMA-RCA dataset provides synchronized logs and metrics for real fault scenarios, creating a benchmark to develop and test data fusion techniques. The paper's own evaluation of baseline methods explicitly compares performance on single-modal versus multi-modal data, concluding that combining heterogeneous data significantly enhances diagnostic accuracy."
        }
      ]
    },
    "LM-PACE.pdf": {
      "paper_id": "FSE Companion '24/3663529.3663858",
      "title": "LM-PACE: Confidence Estimation by Large Language Models for Effective Root Causing of Cloud Incidents",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The paper directly addresses interpretability by making the outputs of opaque LLM-based RCA systems more trustworthy and understandable for human engineers. By providing a calibrated confidence score, LM-PACE allows engineers to assess the reliability of an AI-generated root cause recommendation before acting on it. This mitigates the risk of being misled by model hallucinations and fosters trust in the AI system, making its reasoning (or lack thereof) more transparent."
        }
      ]
    },
    "LOUD.pdf": {
      "paper_id": "Mariani2018Localizing",
      "title": "Localizing Faults in Cloud Systems",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "LOUD enhances interpretability by modeling the system's behavior as a causality graph of KPIs. When a fault occurs, it generates a propagation graph, which is a subgraph showing only the anomalous KPIs and their causal relationships. This graph provides a clear, human-understandable model of how the failure is spreading through the system's metrics. The root cause is then inferred from this explanatory graph structure using centrality algorithms, making the diagnostic reasoning process transparent."
        }
      ]
    },
    "LasRCA.pdf": {
      "paper_id": "Han_2024_LasRCA",
      "title": "The Potential of One-Shot Failure Root Cause Analysis: Collaboration of the Large Language Model and Small Classifier",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The paper's primary goal is to enhance robustness against imperfect data, specifically addressing the extreme data sparsity of one-shot learning. Its core innovation, LasRCA, tackles this by using an LLM as a programmatic labeler to augment the training set for a small classifier. This iterative process, where the classifier flags its most uncertain samples for the LLM to label, allows the system to build a reliable model from a minimal set of initial examples, thus overcoming the challenge of sparse and insufficient labeled data."
        }
      ]
    },
    "LatentScope.pdf": {
      "paper_id": "KDD24_LatentScope",
      "title": "Microservice Root Cause Analysis With Limited Observability Through Intervention Recognition in the Latent Space",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The paper directly addresses the challenge of imperfect data, specifically the lack of direct observability for many root cause candidates. Its core innovation is modeling these unobservable RCCs as latent variables. By inferring the state of these latent variables from related (but potentially ambiguous) observable metrics, the method achieves robust RCA even when direct monitoring data is missing. The dual-space graph and LatentRegressor algorithm are designed to handle this data imperfection and infer the true cause despite the noisy signals from indirect metrics."
        },
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The framework is designed to handle heterogeneous RCCs at different levels of granularity, such as Services, Pods, Hosts, Databases, and Software Changes. By representing all these different types of entities as nodes in a unified latent space, the method can perform RCA across multiple abstraction layers and pinpoint root causes regardless of their type or level in the system hierarchy."
        }
      ]
    },
    "LoFI.pdf": {
      "paper_id": "10.1109/ISSRE62328.2024.00055",
      "title": "Demystifying and Extracting Fault-indicating Information from Logs for Failure Diagnosis",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The paper enhances interpretability by extracting specific, human-understandable fault information directly from raw logs. Instead of just flagging a log session as anomalous, it pinpoints the exact phrases (FID) that describe 'what' went wrong and the parameters (FIP) that indicate 'where' it went wrong. This transforms voluminous, noisy data into a concise, meaningful summary that directly answers an engineer's initial diagnostic questions, making the results trustworthy and easy to comprehend."
        }
      ]
    },
    "Log3C.pdf": {
      "paper_id": "10.1145/3236024.3236083",
      "title": "Identifying Impactful Service System Problems via Log Analysis",
      "goals": [
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The paper's primary innovation for performance is the 'Cascading Clustering' algorithm. It is specifically designed to handle massive volumes of log data efficiently by avoiding the quadratic complexity of traditional clustering. This is achieved through an iterative sample-cluster-match approach, which allows the system to analyze terabytes of daily logs promptly and makes near real-time problem identification feasible."
        },
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The Log3C framework's core logic is built on fusing heterogeneous data sources: unstructured log sequences and time-series KPI metrics. It moves beyond simple log pattern mining by using a multivariate linear regression model to explicitly correlate the frequency of log clusters with KPI degradation. This fusion is crucial for distinguishing benign anomalies from truly impactful problems that affect service quality."
        }
      ]
    },
    "LogFaultFlagger.pdf": {
      "paper_id": "ICSE2019_LogFaultFlagger",
      "title": "Mining Historical Test Logs to Predict Bugs and Localize Faults in the Test Logs",
      "goals": [
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The paper achieves multi-granularity by localizing the cause of a test failure from the entire log file (a macro-level symptom) down to a few specific, flagged log lines (a micro-level indicator). It uses a line-level IDF score, weighted by historical fault data, to identify the most indicative lines. This enables testers to drill down from the high-level 'test failed' signal directly to the potential root cause evidence within the log, greatly reducing the search space."
        }
      ]
    },
    "LogKG.pdf": {
      "paper_id": "sui2023logkg",
      "title": "LogKG: Log Failure Diagnosis Through Knowledge Graph",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The paper's primary contribution is its novel fusion mechanism for heterogeneous data within a single data source (logs). It addresses the challenge of integrating information from structured log fields (Component, Task ID) with unstructured log content. The core fusion mechanism is the construction of a Knowledge Graph, which explicitly models entities and relations across these different fields. This creates a unified, graph-based representation that captures holistic context for more accurate diagnosis, distinguishing it from methods that only analyze log message text."
        }
      ]
    },
    "MEPFL.pdf": {
      "paper_id": "ESECFSE2019_MEPFL",
      "title": "Latent Error Prediction and Fault Localization for Microservice Applications by Learning from System Trace Logs",
      "goals": [
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The paper focuses on providing hierarchical precision for developers by moving from a system-level failure symptom down to a specific faulty microservice. By training models on trace logs, MEPFL can pinpoint the fault's location at the service-level, a crucial level of granularity for efficient debugging in a complex microservice architecture. It provides a more precise diagnosis than simply flagging an error, telling developers 'where' the problem is (which service) and 'what' kind of problem it is (fault type)."
        }
      ]
    },
    "MRCA.pdf": {
      "paper_id": "MRCA_ASE_2024",
      "title": "MRCA: Metric-level Root Cause Analysis for Microservices via Multi-Modal Data",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "This is the primary goal. MRCA integrates heterogeneous data by first fusing log template frequencies and trace latencies into a unified time-series representation. This fused data is then fed into a VAE for a more comprehensive and accurate anomaly detection phase. Subsequently, it uses metric data from the identified anomalous services to perform causal analysis, effectively bridging different data modalities across different stages of the RCA process."
        },
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The paper explicitly aims to provide more precise, fine-grained RCA results than traditional service-level approaches. By first localizing to anomalous services using logs and traces, and then conducting causal analysis on their specific metrics, MRCA drills down from the service level to the metric level, providing SREs with more detailed information for faster issue resolution."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "MRCA addresses efficiency by using reinforcement learning (Q-learning) to dynamically terminate the causal graph construction process. Instead of exhaustively exploring all possible causal relationships, the Q-learning agent learns an optimal policy to stop the expansion when the graph is sufficient for accurate diagnosis, thereby significantly reducing the end-to-end analysis time."
        }
      ]
    },
    "MS-Rank(1).pdf": {
      "paper_id": "MS-Rank-ICWS-2019",
      "title": "MS-Rank: Multi-Metric and Self-Adaptive Root Cause Diagnosis for Microservice Applications",
      "goals": [
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "The core innovation of MS-Rank is its self-optimizing mechanism. It dynamically updates the confidence weights of different metrics based on the verified precision of past diagnoses. This allows the framework to learn which metrics are most effective for diagnosing specific services and adapt its strategy over time without full retraining, improving its accuracy in subsequent rounds of diagnosis."
        },
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "MS-Rank is fundamentally designed to handle heterogeneous data by integrating multiple types of metrics. It constructs individual impact graphs for each metric and then fuses them into a composite graph. A metric-weighted correlation function is used during the random walk phase to leverage information from all metrics simultaneously, providing a more holistic view of the anomaly propagation."
        }
      ]
    },
    "MS-Rank.pdf": {
      "paper_id": "Ma2022_MS-Rank",
      "title": "Self-Adaptive Root Cause Diagnosis for Large-Scale Microservice Architecture",
      "goals": [
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "MS-Rank's core innovation is its self-adaptive mechanism. After each diagnosis, it evaluates the precision of the result and updates the confidence weights of the metrics used. Metrics that lead to more accurate diagnoses are given higher weights in future analyses. This allows the system to automatically optimize its own performance over multiple incidents and adapt to the evolving system architecture and behavior without manual intervention or complete retraining."
        },
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The framework fuses multiple heterogeneous QoS metrics to build a 'composite impact graph'. It doesn't rely on a single metric but instead calculates a weighted correlation score between services that considers the confidence weights of each metric. This process creates a unified causal view from different data sources to better understand anomaly propagation."
        }
      ]
    },
    "MULAN.pdf": {
      "paper_id": "MULAN_WWW_2024",
      "title": "MULAN: Multi-modal Causal Structure Learning and Root Cause Analysis for Microservice Systems",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The core focus of MULAN is to integrate heterogeneous data sources—specifically, continuous system metrics and discrete system logs. It achieves this by first transforming logs into a compatible time-series format. Then, it uses a contrastive learning mechanism to learn a shared latent space for both modalities while preserving their unique characteristics. Finally, it fuses the causal information from both into a unified graph using a novel attention mechanism, directly addressing the challenge of bridging semantic and structural gaps between different data types."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The paper enhances robustness against imperfect data, such as noisy metrics or redundant logs, through its KPI-aware attention mechanism. This module dynamically assesses the reliability of each data modality by measuring its correlation with the system's performance degradation (KPI). By assigning higher weights to more reliable modalities and down-weighting noisy ones during the graph fusion stage, the model ensures that the final analysis is not skewed by low-quality data, making it more robust in real-world scenarios."
        }
      ]
    },
    "Medicine.pdf": {
      "paper_id": "ASE_2024_Medicine",
      "title": "Giving Every Modality a Voice in Microservice Failure Diagnosis via Multimodal Adaptive Optimization",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The method's core is the fusion of heterogeneous data (metrics, logs, traces) for comprehensive failure diagnosis. It avoids distorting data by using separate, specialized encoders for each modality to capture their unique characteristics. These rich, modality-specific features are then intelligently combined in a dedicated fusion module to create a holistic view of the system's health, which is more effective than using a single data source or a naive fusion approach."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The framework is explicitly designed to handle imperfect data, such as missing or low-quality modalities. Its parallel stream architecture and the Multimodal Adaptive Optimization (MAO) module ensure it does not overly rely on any single data source. If one modality is compromised, the model can still effectively leverage the remaining ones to maintain high diagnostic accuracy, making it resilient and practical for real-world operational environments."
        },
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "The paper introduces the Multimodal Adaptive Optimization (MAO) module to dynamically adapt the training process itself. This module addresses the common problem where a dominant modality suppresses others by actively evaluating each modality's contribution, reducing the learning rate for high-performing ones (gradient suppression), and boosting the signal from underperforming ones (feature enhancement). This ensures a balanced optimization where all modalities can contribute effectively."
        }
      ]
    },
    "MicroCBR.pdf": {
      "paper_id": "liu2022microcbr",
      "title": "MicroCBR: Case-Based Reasoning on Spatio-temporal Fault Knowledge Graph for Microservices Troubleshooting",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The paper's core innovation is its fusion mechanism for heterogeneous data. It combines anomalies from metrics, logs, traces, and post-hoc commands into a unified representation called a 'fault fingerprint'. This fingerprint is embedded into a spatio-temporal knowledge graph that also integrates system topology from a CMDB, effectively bridging structural and semantic gaps across multiple data sources to enable holistic, case-based reasoning."
        }
      ]
    },
    "MicroCU.pdf": {
      "paper_id": "WWW '23_Jiang",
      "title": "Look Deep into the Microservice System Anomaly through Very Sparse Logs",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The paper's primary goal is to achieve robust RCA despite severe data imperfection. It directly tackles the problem of highly sparse and missing monitoring data (60-80% missing rates). The core innovation, 'causal unimodalization', is designed to calibrate and correct the 'causality infidelities' introduced by data sparsity and simple interpolation. Instead of perfecting data imputation, it enhances the reliability of the causal signals derived from this imperfect data, thus improving the robustness of the entire diagnostic process."
        }
      ]
    },
    "MicroCause.pdf": {
      "paper_id": "MicroCause_IWQoS_2020",
      "title": "Localizing Failure Root Causes in a Microservice through Causality Inference",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The paper primarily addresses robustness by designing a method that can handle imperfect, real-world monitoring data. Its core contribution, the PCTS algorithm, is specifically created to overcome the limitations of standard causal discovery methods (like the PC algorithm) that fail on non-i.i.d. time-series data. By correctly modeling propagation delays and sequential dependencies, PCTS constructs a more accurate and robust causal graph, making the subsequent root cause inference less susceptible to the inherent complexities of system monitoring data."
        }
      ]
    },
    "MicroDig.pdf": {
      "paper_id": "TSC24_MicroDig",
      "title": "Diagnosing Performance Issues for Large-Scale Microservice Systems With Heterogeneous Graph",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The core contribution is the creation of a heterogeneous propagation graph that explicitly distinguishes between services and calls. This provides a more accurate and explainable model of causality, moving beyond the simplistic assumption that faults always propagate downstream along the call chain. This graph structure itself offers a clearer explanation of how anomalies can be caused by either the caller or the callee."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The method is designed for efficiency in large-scale systems. The initial step of identifying a small sub-graph of 'association calls' significantly prunes the search space, filtering out irrelevant data. This allows the more complex graph construction and random walk to be performed quickly, reducing diagnosis time from tens of minutes to under a minute in a real-world production environment."
        }
      ]
    },
    "MicroHECL.pdf": {
      "paper_id": "icse_seip_2021_microhecl",
      "title": "MicroHECL: High-Efficient Root Cause Localization in Large-Scale Microservice Systems",
      "goals": [
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "MicroHECL's primary goal is to achieve high efficiency in RCA. It accomplishes this through a pruning strategy that eliminates irrelevant branches during the anomaly propagation analysis. By calculating the Pearson correlation of quality metrics between two successive service calls in a potential propagation chain, it prunes the path if the correlation is below a threshold. This significantly reduces the search space and the overall analysis time from over 30 minutes to 5 minutes, making it suitable for rapid incident mitigation."
        }
      ]
    },
    "MicroIRC.pdf": {
      "paper_id": "MicroIRC2024",
      "title": "MicroIRC: Instance-level Root Cause Localization for Microservice Systems",
      "goals": [
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The primary goal of MicroIRC is to achieve multi-granularity localization by moving beyond the service level to pinpoint the specific failing instance. It addresses the insufficiency of service-level analysis in systems where services have multiple replicas. The method is fundamentally designed around instance-level metrics and a heterogeneous topology that explicitly models service-instance-host relationships to provide this finer-grained diagnosis, which is crucial for rapid mitigation by SREs."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The paper heavily emphasizes robustness to imperfect and changing conditions. It tackles robustness against new anomaly types (not seen in training data) and dynamic topologies (due to instance scaling). This is achieved by combining a supervised GNN that learns general failure patterns with an unsupervised random walk on a real-time graph, reducing dependency on a static, known set of failure signatures and system structures."
        }
      ]
    },
    "MicroRCA.pdf": {
      "paper_id": "MicroRCA_NOMS_2020",
      "title": "MicroRCA: Root Cause Localization of Performance Issues in Microservices",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The core innovation of MicroRCA lies in its fusion of heterogeneous metrics. It explicitly correlates application-level performance symptoms (slow response times) with system-level resource utilization metrics. This is achieved by constructing a unified attributed graph containing both service and host nodes, and then using correlation coefficients (e.g., between a service's anomalous response time and a host's CPU usage) to weigh the graph edges. This cross-domain correlation allows the system to identify abnormal services more accurately, especially those whose performance issues are not compute-intensive and might be missed by analyzing application metrics alone."
        }
      ]
    },
    "MicroRank.pdf": {
      "paper_id": "10.1145/3442381.3449905",
      "title": "MicroRank: End-to-End Latency Issue Localization with Extended Spectrum Analysis in Microservice Environments",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "MicroRank improves robustness by addressing the issue of imperfect and unbalanced trace data. Standard spectrum-based methods can be skewed by frequently occurring, less-informative traces. By using Personalized PageRank, MicroRank weights traces based on their uniqueness (rarity) and scope (number of operations covered). This ensures that rare but highly indicative traces are given more importance, making the root cause analysis more robust against the noise of common user behaviors and resilient to partial data loss."
        }
      ]
    },
    "MicroSketch.pdf": {
      "paper_id": "ICSOC2022_MicroSketch",
      "title": "MicroSketch: Lightweight and Adaptive Sketch Based Performance Issue Detection and Localization in Microservice Systems",
      "goals": [
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "MicroSketch is designed for speed. Its core innovation is the use of two highly efficient components: an extended DDSketch to summarize trace latency distributions with sublinear space and linear time complexity, and RRCForest for fast, streaming-based anomaly detection. This combination allows it to analyze 10,000 traces in about 1.1 seconds, making it at least 60 times faster than competing methods and suitable for real-time RCA."
        },
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "The method achieves adaptivity through its use of the unsupervised Robust Random Cut Forest (RRCForest). This model processes data as a stream and can dynamically adapt to changes in data patterns, such as those caused by service auto-scaling or updates, without requiring any offline retraining. This overcomes a major limitation of deep learning-based approaches that become outdated with system evolution."
        }
      ]
    },
    "MicroTR.pdf": {
      "paper_id": "10.1109/CSCWD64889.2025.11033284",
      "title": "MicroTR: Transaction Reproduction Fault Diagnosis Framework for Microservice on Multi-source Data",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "MicroTR's primary innovation lies in its sophisticated fusion of heterogeneous data sources (logs, traces, metrics). Instead of simple correlation, it proposes a 'transaction reproduction' method that builds a unified knowledge graph for each transaction. This graph integrates temporal, textual, structural, and performance data into a cohesive representation, allowing the model to analyze the complete, dynamic state of a transaction. This deep fusion is central to its ability to perform comprehensive and accurate diagnosis."
        }
      ]
    },
    "Microscope.pdf": {
      "paper_id": "Microscope_ICSOC_2018",
      "title": "Microscope: Pinpoint Performance Issues with Causal Graphs in Micro-service Environments",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "Microscope's core innovation is fusing heterogeneous data to construct a comprehensive causality graph. It combines structural data (network connection information captured via system calls) with time-series data (SLO metrics). This fusion allows it to model two distinct types of causal relationships: direct 'communicating dependencies' from service calls and indirect 'non-communicating dependencies' arising from resource contention between co-located services. The first is determined deterministically from network data, while the second is inferred statistically from metrics, creating a unified graph for more accurate diagnosis."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The paper emphasizes the system's efficiency for real-time use. It employs a parallelized PC-algorithm to speed up the construction of non-communicating dependencies, which is computationally intensive. The cause inference process uses a conditioned graph traversal algorithm instead of a brute-force search, significantly reducing the scope of metrics to be analyzed and enabling fast diagnosis."
        }
      ]
    },
    "Minesweeper.pdf": {
      "paper_id": "Murali2021Minesweeper",
      "title": "Scalable Statistical Root Cause Analysis on App Telemetry",
      "goals": [
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "Minesweeper's primary goal is to provide fast RCA for on-call engineers. It achieves this by using the highly efficient PrefixSpan algorithm for pattern mining, which avoids combinatorial explosion. The paper demonstrates that it can analyze tens of thousands of reports in under 3 minutes, enabling rapid diagnosis of production issues. The entire workflow is designed to expedite the debugging process at a massive scale."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The method is designed to produce human-readable results. The output, a ranked list of event sequences (e.g., 'PlayVideo -> DeleteStory'), provides a clear and understandable narrative of actions that likely lead to a bug. This helps engineers quickly grasp the context of the failure without needing to decipher complex models."
        }
      ]
    },
    "ModelCoder.pdf": {
      "paper_id": "ModelCoder_IWQOS_2021",
      "title": "ModelCoder: A Fault Model based Automatic Root Cause Localization Framework for Microservice Systems",
      "goals": [
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The framework is designed for rapid localization. It achieves efficiency by analyzing high-level inter-service call data instead of detailed intra-service events, which significantly reduces overhead. Furthermore, it includes a mechanism to sample from the constructed service dependency graphs, allowing for a trade-off between analysis speed and accuracy to meet real-time requirements, localizing faults within 80 seconds on average."
        }
      ]
    },
    "MonitorRank.pdf": {
      "paper_id": "kim2013monitorrank",
      "title": "Root Cause Detection in a Service-Oriented Architecture",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The paper addresses the challenge that the static service call graph is an unreliable and imperfect representation of true dependencies due to external factors (e.g., co-location on the same hardware) and dynamic system behavior. MonitorRank improves robustness by using a randomized random walk algorithm, which treats the graph as a probabilistic guide rather than a deterministic structure. It further enhances robustness by using pseudo-anomaly clustering on historical data to explicitly model and correct for correlations not present in the call graph, thus providing a more accurate analysis despite imperfect structural information."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The system is designed for real-time diagnosis. It splits the computation into an intensive offline batch-mode engine (for call graph generation and pseudo-anomaly clustering) and a lightweight real-time engine that performs the random walk. This separation ensures that the online diagnosis can be completed quickly, with a feasible time complexity of O(Nc|V| + |E|), allowing monitoring teams to get results rapidly during an incident."
        }
      ]
    },
    "Murphy.pdf": {
      "paper_id": "Harsh_SIGCOMM_2023_Murphy",
      "title": "Murphy: Performance Diagnosis of Distributed Cloud Applications",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "Murphy's primary goal is to provide robust diagnosis in complex, real-world environments where data is imperfect. Its core innovation is the ability to handle cyclic dependencies, which are common in enterprise systems but break many existing RCA models that assume DAGs. The MRF-based approach is inherently designed to model these cyclic and bidirectional influences. The evaluation explicitly tests its robustness against incomplete data, such as missing edges, entities, metrics, and values, demonstrating superior performance compared to methods that require clean, acyclic dependency structures."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "Murphy enhances interpretability by generating simple, human-readable explanations for its diagnoses. After identifying a root cause, it traces a path back to the symptom and uses a state machine with predefined causal rules (e.g., 'Heavy hitter flow can cause high load on a VM') to construct a semantically meaningful explanation chain. This helps operators understand the reasoning behind the diagnosis."
        }
      ]
    },
    "Nezha.pdf": {
      "paper_id": "ESEC/FSE '23_Nezha",
      "title": "Nezha: Interpretable Fine-Grained Root Causes Analysis for Microservices on Multi-modal Observability Data",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "This is the primary goal. Nezha's core innovation is a unified representation that fuses heterogeneous data. It transforms numerical metrics, textual logs, and structural traces into a common 'event' format. It then constructs event graphs that link these disparate data types, bridging their semantic and structural gaps to create a holistic view of system execution for RCA."
        },
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "Nezha achieves fine-grained localization by leveraging the specific strengths of each data type within its unified graph. While traces provide the coarse service-level context, logs are mapped to specific code regions and metric alerts are mapped to system resources. This multi-level data integration allows Nezha to drill down from a service-level symptom to a root cause at the code or resource level."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The method enhances interpretability by not just identifying a suspect, but explaining the diagnosis. By presenting the root cause as a deviation from a normal execution pattern (comparing the 'expected pattern' with the 'actual pattern'), Nezha provides a clear, human-understandable causal story of what went wrong, which helps SREs validate the finding and take action."
        }
      ]
    },
    "OCEAN.pdf": {
      "paper_id": "arXiv:2410.10021v1",
      "title": "ONLINE MULTI-MODAL ROOT CAUSE ANALYSIS",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The primary focus of OCEAN is to integrate heterogeneous data sources (system metrics and logs). It explicitly tackles the challenge of fusing these modalities by proposing a contrastive mutual information maximization module to learn a unified causal graph. This fusion is weighted by an attention mechanism that assesses the relative importance of each data factor, addressing the semantic and structural gaps between continuous metrics and discrete log-based features."
        },
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "OCEAN is designed as an online framework that incrementally learns and updates the causal graph as new batches of data arrive. This allows the model to adapt to system changes without requiring complete retraining, which is crucial for dynamic microservice environments. The method includes a stopping criterion based on the convergence of the root cause ranking to terminate the online process efficiently."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The paper emphasizes the efficiency of its method for online RCA. It specifically chooses dilated convolutional networks over more computationally expensive models like LSTMs or Transformers to capture temporal dependencies with lower latency. Experiments show that OCEAN has a significantly shorter training time per batch compared to other online and offline baselines."
        }
      ]
    },
    "OCRCL.pdf": {
      "paper_id": "10.1109/SANER60148.2024.00060",
      "title": "OCRCL: Online Contrastive Learning for Root Cause Localization of Business Incidents",
      "goals": [
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "The paper's core contribution is an online learning framework that adapts to evolving microservice systems. It utilizes a memory replay strategy to incrementally learn from new incident data as it arrives, avoiding the need for complete retraining. This allows the model to stay effective in dynamic environments where system architecture and incident patterns change over time, addressing the limitations of offline models that become stale."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The method is designed to be robust to the challenges of imperfect data, specifically the scarcity of historical incident data. To address this, it employs contrastive learning. By creating triplets of anchor, positive, and negative samples based on the business unit of services, it effectively augments the sparse labeled data, allowing the model to learn a more discriminative representation and perform well even with limited training examples."
        }
      ]
    },
    "Onion.pdf": {
      "paper_id": "10.1145/3468264.3473919",
      "title": "Onion: Identifying Incident-Indicating Logs for Cloud Systems",
      "goals": [
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "Onion prioritizes analysis efficiency to enable quick mitigation. Its primary innovation for speed is the downward-closure based pruning strategy within its progressive clustering algorithm. This technique significantly reduces the search space by early-stopping the clustering process on branches that are unlikely to have high impact, allowing Onion to process millions of logs in minutes and deliver actionable results in a timely manner for SREs."
        }
      ]
    },
    "PDiagnose.pdf": {
      "paper_id": "10.1109/ISPA-BDCloud-SocialCom-SustainCom52081.2021.00074",
      "title": "Diagnosing Performance Issues in Microservices with Heterogeneous Data Source",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The core contribution of PDiagnose is its fusion of heterogeneous data. It combines evidence from KPIs (via an anomaly queue), traces (via duration anomalies), and logs (via keyword matching) using a weighted voting mechanism. This allows it to form a more comprehensive view of the system's state and achieve higher accuracy than single-source methods."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "PDiagnose is designed for efficiency. It deliberately avoids the computationally expensive step of constructing a dependency graph, which often has exponential complexity. Instead, it employs lightweight anomaly detection algorithms (KDE, WMA) and a simple voting scheme, resulting in a polynomial time complexity suitable for real-time diagnosis in large-scale systems."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The approach aims to produce results that are easily understandable for SREs. By outputting specific root cause indicators like KPI names (e.g., 'CPU_util') and raw log entries, it provides direct, concrete evidence that engineers can use to quickly understand the problem and initiate recovery operations."
        }
      ]
    },
    "PatternMatcher.pdf": {
      "paper_id": "ISSRE2021_PatternMatcher",
      "title": "Identifying Root-Cause Metrics for Incident Diagnosis in Online Service Systems",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The primary goal is to improve the interpretability and trustworthiness of RCA results. By classifying anomalies into 13 distinct, physically meaningful patterns, the system moves beyond simple statistical anomaly scores. This allows engineers to understand *why* a metric is flagged and enables the system to automatically filter out patterns that are statistically anomalous but benign (e.g., a drop in CPU usage), which significantly enhances the accuracy and credibility of the diagnosis for operators."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The method is designed for high efficiency to support rapid incident response. It uses a lightweight KS-test for initial filtering and an efficient 1-D CNN model. The evaluation demonstrates that it can analyze thousands of candidate metrics and provide a ranked list within seconds, making it practical for real-time SRE workflows focused on minimizing MTTR."
        }
      ]
    },
    "RCACopilot.pdf": {
      "paper_id": "Chen2024_RCACOPILOT",
      "title": "Automatic Root Cause Analysis via Large Language Models for Cloud Incidents",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "This is the primary goal. RCACOPILOT uses the generative power of LLMs to produce a natural language explanation for its root cause prediction. This explanation synthesizes evidence from the collected diagnostic data, making the reasoning process transparent and the results more trustworthy and understandable for on-call engineers, which goes beyond just providing a category label."
        },
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The system is fundamentally built to handle heterogeneous data. Its 'Diagnostic Information Collection Stage' uses automated workflows ('incident handlers') to systematically query and aggregate diverse data types like logs, metrics, and traces into a single, unified context for analysis, overcoming the challenge of manually correlating these disparate sources."
        },
        {
          "goal_name": "Actionability",
          "description_from_perspective": "The system is designed to accelerate the incident management lifecycle for on-call engineers (OCEs). The diagnostic output and explanation directly inform subsequent mitigation and resolution steps. The 'incident handlers' can also be configured to include specific mitigation actions (e.g., 'restart service'), thus directly bridging diagnosis with remediation."
        }
      ]
    },
    "RCAEval.pdf": {
      "paper_id": "arXiv:2412.17015v5",
      "title": "RCAEval: A Benchmark for Root Cause Analysis of Microservice Systems with Telemetry Data",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "RCAEval is fundamentally designed to advance research in multi-dimensional data correlation by providing high-quality, synchronized datasets containing metrics, logs, and traces for the same failure incidents. This enables the development and rigorous evaluation of fusion-based RCA methods."
        },
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The benchmark explicitly supports and encourages multi-granularity RCA. It provides datasets with code-level faults and annotations for both coarse-grained (service level) and fine-grained (indicator level) root causes, allowing for the evaluation of methods that can drill down from system-wide symptoms to specific lines of code."
        }
      ]
    },
    "RCAgent.pdf": {
      "paper_id": "10.1145/3627673.3680016",
      "title": "RCAgent: Cloud Root Cause Analysis by Autonomous Agents with Tool-Augmented Large Language Models",
      "goals": [
        {
          "goal_name": "Actionability",
          "description_from_perspective": "The primary goal of RCAgent is to produce actionable outputs for practitioners. By not only identifying the root cause but also generating solutions and assigning responsibilities, it directly bridges the gap between diagnosis and remediation. The system is designed for practical deployment to assist SRE and DevOps teams in handling incidents, making the results directly usable in their workflow."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "A significant focus is on ensuring robustness, especially given the use of a less powerful, locally-hosted LLM for privacy reasons. The paper introduces several methods to handle imperfect interactions and outputs, such as JSON repairing to correct malformed actions, error handling to prevent error propagation, and Trajectory-level Self-Consistency (TSC) to aggregate multiple reasoning paths into a more reliable final answer. These mechanisms are designed to make the agent function effectively in a noisy, real-world cloud environment."
        }
      ]
    },
    "RCD.pdf": {
      "paper_id": "Ikram2022RCD",
      "title": "Root Cause Analysis of Failures in Microservices through Causal Discovery",
      "goals": [
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The primary contribution of this paper is achieving real-time performance and scalability for causal discovery-based RCA. The core innovation, a hierarchical and localized learning algorithm (RCD), is explicitly designed to reduce the end-to-end latency of the analysis. By avoiding the construction of the complete causal graph and instead focusing only on the neighborhood of the failure node in a divide-and-conquer fashion, RCD significantly reduces the number of CI tests, making it orders of magnitude faster than baseline causal discovery methods and practical for large-scale systems with thousands of metrics."
        }
      ]
    },
    "RCOAS.pdf": {
      "paper_id": "10.1109/ISSRE55969.2022.00039",
      "title": "Effective Attribute Selection for Multi-dimensional Root Cause Analysis",
      "goals": [
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The paper's primary goal is to improve the analysis efficiency of MDRCA in high-dimensional settings. By proposing an effective attribute selection method (RC-LIR) to filter out irrelevant attributes beforehand, it significantly reduces the computational complexity and execution time of downstream RCA algorithms. Experiments show this approach enables existing algorithms to run orders of magnitude faster (e.g., reducing HALO's time from 199.6s to 5.9s) and avoid out-of-memory errors, making them viable for real-time analysis."
        }
      ]
    },
    "RCSF.pdf": {
      "paper_id": "IWQoS_2015_RCSF",
      "title": "A Methodology for Root-cause Analysis in Component Based Systems",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The core contribution is handling imperfect monitoring data. The system is designed for a scenario where full monitoring coverage is absent (i.e., functional components are not equipped with anomaly detectors). The method demonstrates robustness by inferring the health state of these unmonitored components solely from their performance logs, thus enabling RCA despite incomplete observability."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The method enhances interpretability by not just identifying a root cause component, but by outputting the entire fault propagation sequence. This provides system managers with a causal story of how the fault propagated from the functional component to the business component, making the diagnosis more understandable and trustworthy."
        }
      ]
    },
    "REASON.pdf": {
      "paper_id": "KDD23_REASON",
      "title": "Interdependent Causal Networks for Root Cause Localization",
      "goals": [
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The core innovation is modeling the system as an 'interdependent network' to perform RCA across different abstraction layers (high-level servers and low-level pods/applications). It uses a hierarchical GNN to explicitly learn both intra-level and inter-level causal relationships, enabling it to trace faults from a system-level KPI down to a fine-grained root cause entity."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The method constructs an explicit interdependent causal graph that visualizes the learned fault propagation paths across different system levels. The case study demonstrates how this graph can be used to explain the reasoning behind a diagnosis, showing how a fault at a specific pod propagates through the system."
        }
      ]
    },
    "RUN.pdf": {
      "paper_id": "Lin_2024_RUN",
      "title": "Root Cause Analysis in Microservice Using Neural Granger Causal Discovery",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The paper enhances robustness by specifically addressing the challenges of imperfect, real-world time series data. Its core contribution is a method that robustly constructs a causal graph by: 1) Leveraging temporal dependencies through neural Granger causality, which is inherently more robust for time-ordered data than atemporal methods like PC. 2) Employing a novel contrastive learning scheme that uses only positive pairs to learn representations. This approach avoids the common problem of incorrectly treating timestamps with similar periodicity as negative pairs, thereby preventing the model from learning erroneous information from complex, multi-periodic time series data."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The method enhances interpretability by constructing an explicit causal graph based on Granger causality. This graph visually represents how different KPIs influence each other over time. A case study (Figure 8) demonstrates how this graph can be used to trace the propagation path from the identified root cause to the trigger point, making the reasoning process transparent and understandable for SREs."
        }
      ]
    },
    "Raccoon.pdf": {
      "paper_id": "10.1109/ISSRE59848.2023.00028",
      "title": "Identifying Root-Cause Changes for User-Reported Incidents in Online Service Systems",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The core of the paper is fusing heterogeneous data sources to bridge the semantic gap between unstructured user reports and structured software changes. It uses Fault Trees and Software Product Lines as a shared semantic space. Natural language processing techniques (VSM, LDA) map user reports into this space, while a GNN-based model learns the causal links between failure events and system features, effectively correlating user-perceived events with internal engineering data."
        },
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The system explicitly provides outputs at two different granularities to support multiple stages of incident management. It recommends root causes at the 'software product line' level for high-level incident triage (e.g., assigning the incident to the correct team) and at the individual 'change' level for fine-grained analysis by developers, thus connecting macro symptoms to micro causes."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The approach is designed to be robust against the lack of historical data. It addresses the common problem of having few historical incidents with the same root cause. The causal knowledge inference module (Tree GNN) can generalize from sparse 'seed' causal knowledge, allowing it to identify potential root causes even when direct historical evidence is unavailable, thereby improving its practical applicability in systems with limited incident history."
        }
      ]
    },
    "RealTCD.pdf": {
      "paper_id": "CIKM24-RealTCD",
      "title": "RealTCD: Temporal Causal Discovery from Interventional Data with Large Language Model",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The core contribution of RealTCD is the fusion of heterogeneous data sources. It systematically integrates unstructured textual domain knowledge (Supplementary Data) with structured time-series data (Metrics). The LLM acts as a bridge, transforming the textual information into a structured prior causal graph that initializes and guides the numerical optimization process on the metrics, thereby improving discovery accuracy."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The framework enhances robustness by not requiring predefined labels for interventional targets. The score-based method is designed to work with imperfect data where interventions exist but are unknown, a common scenario in real-world industrial systems. It jointly learns the causal graph and identifies the interventions, making the approach more practical and resilient to data limitations."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The use of LLMs, particularly with Chain-of-Thought (CoT) prompting, improves the interpretability of the model's initialization phase. It allows the LLM to provide a reasoning path for its generated causal links, making the source of the prior knowledge transparent and easier for human experts to audit and validate."
        }
      ]
    },
    "Recommending.pdf": {
      "paper_id": "ahmed2023recommending",
      "title": "Recommending Root-Cause and Mitigation Steps for Cloud Incidents using Large Language Models",
      "goals": [
        {
          "goal_name": "Actionability",
          "description_from_perspective": "The paper's primary goal is to make RCA outputs directly actionable by bridging diagnosis with remediation. It explicitly trains models to not only suggest a root cause but also to recommend concrete mitigation steps. The evaluation with human incident owners focuses on the 'correctness' and 'helpfulness' of these suggestions, directly measuring their practical value for engineers to take action. The system is designed to assist both SREs in mitigation and developers in final resolution."
        }
      ]
    },
    "Roots.pdf": {
      "paper_id": "jayathilaka2017roots",
      "title": "Performance Monitoring and Root Cause Analysis for Cloud-hosted Web Applications",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "Roots enhances interpretability by providing a clear, statistically-backed diagnosis for performance anomalies. Instead of just flagging an issue, it pinpoints the specific PaaS service invocation (e.g., 'the datastore query') or application server execution that is the bottleneck. It uses a combination of statistical methods like linear regression (Relative Importance) and change point analysis to explain why a component is chosen as the root cause, making the results understandable and trustworthy for operators."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The system is designed for near real-time operation to support SREs. It collects data asynchronously to minimize overhead on live applications and processes it periodically. The evaluation explicitly measures detection speed, demonstrating that Roots can identify SLO violations and their underlying causes within minutes of their occurrence, enabling rapid response."
        }
      ]
    },
    "SCELM.pdf": {
      "paper_id": "10.1145/3696630.3728561",
      "title": "A Multimodal Intelligent Change Assessment Framework for Microservice Systems Based on Large Language Models",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The framework's core is its ability to fuse heterogeneous data sources. It converts continuous metrics (time-series) and discrete, semi-structured logs into a unified natural language 'domain text', allowing an LLM to reason over them jointly along with structured change order data. This overcomes the semantic and structural gaps between different data types."
        },
        {
          "goal_name": "Actionability",
          "description_from_perspective": "The framework goes beyond diagnosis by generating actionable reports. The output explicitly includes a 'Solution' section with targeted recommendations for resolution (e.g., 'Investigate Resource Utilization', 'Scale Resources'), directly guiding engineers on how to mitigate and resolve the incident, thus bridging diagnosis and remediation."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "By using an LLM to generate a natural language report, the framework provides human-understandable explanations. The report structures the analysis into clear sections (Failure Triage, Reason, Solution), explaining the 'why' behind the diagnosis, which enhances trust and aids decision-making for on-call engineers."
        },
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "The framework uses a RAG model to dynamically access a historical knowledge base of past change incidents. This allows the system to continuously learn from new incidents and update its knowledge without full model retraining, adapting its analysis to evolving system behaviors and failure patterns."
        }
      ]
    },
    "SLIM.pdf": {
      "paper_id": "SLIM_ASE_2024",
      "title": "SLIM: a Scalable and Interpretable Light-weight Fault Localization Algorithm for Imbalanced Data in Microservice",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The primary goal is to handle the imperfect data scenario of extreme class imbalance, which frequently occurs with newly deployed services that have very few fault samples. SLIM's core algorithmic novelty is to directly optimize the F1 score using a submodular optimization framework, making it robust to the sparsity of minority class (fault) data without relying on re-sampling techniques that can introduce noise."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The method is fundamentally designed for interpretability. Instead of producing a black-box classification, it generates a set of human-readable decision rules in Disjunctive Normal Form (e.g., 'IF (cpu_usage > 80 AND ...) OR (...) THEN fault'). This allows engineers to directly understand and verify the potential cause of a failure."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The paper emphasizes efficiency, labeling the algorithm as 'Scalable' and 'Light-weight'. By using an efficient minorize-maximization approach for rule selection instead of complex deep learning models, SLIM significantly reduces training overhead, enabling it to be used in an online/incremental training setting suitable for dynamic microservice environments."
        }
      ]
    },
    "Sage.pdf": {
      "paper_id": "ASPLOS '21_Sage",
      "title": "Sage: Practical and Scalable ML-Driven Performance Debugging in Microservices",
      "goals": [
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "Sage is designed to adapt to frequent changes in microservice architectures without full model retraining. Its GVAE model is decomposed per-microservice, following the structure of a Causal Bayesian Network. When a service is updated, added, or removed, Sage performs selective partial retraining on only the affected service's model and its upstream dependencies. This incremental approach significantly reduces retraining time and allows the system to quickly re-converge and maintain high accuracy in dynamic environments."
        },
        {
          "goal_name": "Actionability",
          "description_from_perspective": "Sage bridges diagnosis with remediation by including an actuation controller. Once the root cause (a problematic microservice and resource) is identified, the system automatically triggers corrective actions. These actions include adjusting CPU frequency, scaling up/out the microservice, or partitioning resources like last-level cache and network bandwidth to mitigate the performance issue and restore QoS."
        }
      ]
    },
    "ServerRCA.pdf": {
      "paper_id": "10.1109/ISSRE58948.2023.00083",
      "title": "ServerRCA: Root Cause Analysis for Server Failure using Operating System Logs",
      "goals": [
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The paper's core innovation is its multi-granularity approach, implemented via a hierarchical matching framework. It analyzes logs at three distinct levels: the Fault level (a coarse-grained check for fault relevance), the Module level (identifying the affected system component like 'FileSystem' or 'Core'), and the Event level (pinpointing the specific fault like 'FS Error'). This top-down, coarse-to-fine process enables the system to drill down from a general symptom to a specific, actionable fault event, which is crucial for the detailed analysis required in single-server failures."
        },
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "ServerRCA incorporates an adaptive learning capability through its human-in-the-loop feedback mechanism. When the system detects potential new fault events that don't match any known patterns, it flags them for expert review. These new, labeled events can then be added to the system's knowledge repository without requiring a full retraining of the deep learning models. This allows the system to dynamically adapt and improve its diagnostic capabilities as new failure modes emerge in the production environment."
        }
      ]
    },
    "Servicerank.pdf": {
      "paper_id": "ServiceRank_TDSC_2022",
      "title": "ServiceRank: Root Cause Identification of Anomaly in Large-Scale Microservice Architectures",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "ServiceRank focuses on robustness by operating effectively with imperfect or incomplete data. It does not require a pre-defined system topology, which is often unavailable or inaccurate in dynamic environments. Instead, it dynamically constructs an impact graph from observed metrics. Furthermore, it explicitly handles the 'noise' and misleading signals introduced by common cloud design patterns, such as the circuit breaker, through a dedicated calibration mechanism, thus improving the reliability of the analysis results."
        }
      ]
    },
    "ShapleyIQ.pdf": {
      "paper_id": "10.1145/3623278.3624771",
      "title": "ShapleyIQ: Influence Quantification by Shapley Values for Performance Debugging of Microservices",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The primary goal is to provide a highly interpretable diagnosis. By using Shapley values, a concept from cooperative game theory, ShapleyIQ offers a principled and fair method to quantify exactly how much each component contributed to the overall performance issue. This moves beyond simple correlation to provide a causal, quantitative explanation, making the results trustworthy and understandable for engineers."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "A crucial goal is to make the sophisticated Shapley value analysis fast enough for online diagnosis. The paper's major algorithmic contribution is a novel decomposition property ('splitting invariance') that reduces the computation time from exponential to O(n log n), enabling the system to analyze complex requests with hundreds of spans within milliseconds."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The system is designed to be robust in complex scenarios, particularly when multiple root causes coexist. Unlike greedy search methods that may fail when faults are interdependent, the Shapley value framework inherently considers all combinations of factors, allowing it to accurately identify and quantify the influence of multiple concurrent root causes."
        }
      ]
    },
    "Sieve.pdf": {
      "paper_id": "thalheim_et_al_2017_sieve",
      "title": "Sieve: Actionable Insights from Monitored Metrics in Distributed Systems",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "SIEVE enhances interpretability by abstracting a complex web of thousands of raw metric time series into a concise, human-understandable dependency graph. This graph explicitly visualizes the influential relationships between components. The RCA workflow is built upon interpreting the differences (new, discarded, or changed dependencies) between a healthy and faulty graph, thereby providing a clear explanation for the observed failure."
        }
      ]
    },
    "Sleuth.pdf": {
      "paper_id": "ASPLOS23_Sleuth",
      "title": "Sleuth: A Trace-Based Root Cause Analysis System for Large-Scale Microservices with Graph Neural Networks",
      "goals": [
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "Sleuth's primary innovation lies in its adaptability to evolving system architectures. Unlike models like Sage whose structure is tied to a specific RPC dependency graph, Sleuth's GNN architecture is topology-agnostic. This allows a single, pre-trained model to be applied to new, unseen microservice applications with only few-shot or even zero-shot fine-tuning. This significantly reduces the need for costly retraining when services are added, removed, or updated, making it highly practical for dynamic cloud environments."
        }
      ]
    },
    "SpanGraph.pdf": {
      "paper_id": "10.1007/s10515-024-00445-w",
      "title": "Enhancing fault localization in microservices systems through span-level using graph convolutional networks",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The core innovation of SpanGraph is its data fusion mechanism. It constructs a unified graph by assimilating heterogeneous data: trace logs to define the graph structure (nodes as spans, edges as invocations), monitoring metrics (CPU/memory usage) and configuration files (instance counts) to enrich the feature vectors of the nodes and edges. This holistic representation allows the model to capture complex interdependencies that would be missed by single-source analysis."
        },
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The paper focuses on providing high-precision fault localization by operating at the 'span-level' rather than the coarser 'service-level'. This allows it to distinguish between different requests to the same service and pinpoint the exact invocation path that failed, which is a finer granularity than many other approaches."
        },
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "The paper evaluates an incremental learning approach where new, unseen traces can be merged into the existing pre-trained graph. The model can then perform anomaly detection on the updated graph without complete retraining, demonstrating its ability to adapt to evolving system behaviors and data streams in real-time monitoring scenarios."
        }
      ]
    },
    "SparseRCA.pdf": {
      "paper_id": "10.1109/ISSRE62328.2024.00045",
      "title": "SparseRCA: Unsupervised Root Cause Analysis in Sparse Microservice Testing Traces",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The paper primarily addresses robustness to imperfect data, specifically trace sparsity. Traditional RCA methods that rely on aggregating metrics fail in testing environments where traces are sparse and discontinuous. SparseRCA achieves robustness by performing analysis at the individual span level, using the exclusive latency of a single trace, thus eliminating the need for dense, continuous data streams."
        },
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "The paper tackles the 'Knowledge Obsolescence' problem caused by frequent system changes in testing environments. It demonstrates adaptive learning by being able to perform RCA on new, previously unencountered trace structures without retraining. The model predicts the expected behavior of these new patterns by extrapolating from the most similar known patterns, enabling it to adapt to the evolving system architecture dynamically."
        }
      ]
    },
    "SwissLog.pdf": {
      "paper_id": "10.1109/TDSC.2022.3162857",
      "title": "SwissLog: Robust Anomaly Detection and Localization for Interleaved Unstructured Logs",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "SwissLog achieves robustness against imperfect data, particularly changing log formats. Its dictionary-based parser avoids reliance on rigid, pre-defined templates, allowing it to handle evolving log messages. Furthermore, by using BERT for semantic embedding, it captures the underlying meaning of logs rather than just their syntactic structure, making it resilient to minor modifications in log statements. The attention mechanism in its detection model also contributes to robustness by filtering out noisy or irrelevant log entries."
        },
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The system provides multi-granularity localization by first detecting anomalies at the level of individual execution instances (e.g., a single block transfer sequence). It then uses a pre-constructed ID relation graph, which maps dependencies between different entity types (application, container, block), to pinpoint the specific anomalous instance. This allows operators to drill down from a system-wide issue to a fine-grained root cause."
        }
      ]
    },
    "SynergyRCA.pdf": {
      "paper_id": "arXiv:2506.02490v1",
      "title": "Simplifying Root Cause Analysis in Kubernetes with StateGraph and LLM",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The paper's core innovation is fusing heterogeneous data sources (etcd objects, container states, NFS directory info) into a unified graph structure (StateGraph). This graph serves as a structured knowledge base for an LLM via RAG, bridging the semantic and structural gaps between different runtime data types to enable a holistic analysis."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "SynergyRCA focuses on making RCA results understandable. The ReportGen module generates a detailed, human-readable report that explains not just what the root cause is, but also provides evidence from the StateGraph by summarizing the states of relevant entities along the identified dependency path, explaining how the failure occurred."
        },
        {
          "goal_name": "Actionability",
          "description_from_perspective": "The system directly bridges diagnosis with remediation. The output is not just a diagnostic report but also includes a concrete, executable command (e.g., 'kubectl patch') tailored to the specific incident, providing SREs or developers with a direct action to mitigate or resolve the failure."
        }
      ]
    },
    "SynthoDiag.pdf": {
      "paper_id": "10.1145/3663529.3663833",
      "title": "Fault Diagnosis for Test Alarms in Microservices through Multi-source Data",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The paper's core contribution is fusing heterogeneous data sources to improve diagnostic accuracy. It integrates semi-structured execution logs (client-side), tree-structured trace logs (server-side), and structured test case metadata into a unified knowledge graph. This graph-based fusion mechanism effectively bridges the semantic and structural gaps between different data types, creating a comprehensive representation of a failed test case that enables more accurate analysis than methods relying on a single data source."
        }
      ]
    },
    "TLCluster.pdf": {
      "paper_id": "10.1109/ICWS60048.2023.00013",
      "title": "A Trace-Log-Clusterings-Based Fault Localization Approach to Microservice Systems",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The core innovation of TLCluster is the fusion of heterogeneous data sources. It creates a unified data structure called a 'trace log' by combining execution traces (from communication messages) with the corresponding execution logs. The entire analysis, including clustering and similarity comparison, is performed on this integrated data structure, thereby overcoming the limitations of methods that rely on a single data type and achieving more precise instance-level localization."
        }
      ]
    },
    "TS-InvarNet.pdf": {
      "paper_id": "icws2022_ts_invarnet",
      "title": "TS-InvarNet: Anomaly Detection and Localization based on Tempo-spatial KPI Invariants in Distributed Services",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "TS-InvarNet achieves interpretability by modeling the system's normal state as a network of stable relationships ('invariants') between KPIs. An anomaly is explained by identifying which specific invariants are broken. The root cause is localized by first identifying the KPIs with the most broken invariants, and then constructing an explicit Granger causality graph to visualize the causal propagation paths from the root cause KPI to other affected KPIs, making the diagnosis process transparent and understandable for operators."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The paper addresses real-time performance by introducing a shape-based clustering step to prune redundant KPIs. This significantly reduces the number of pairwise invariants that need to be mined and monitored, accelerating both the offline model training and online anomaly detection processes. Ablation studies show this clustering reduces training time to 1/3 of the original without sacrificing performance."
        }
      ]
    },
    "TVdiag.pdf": {
      "paper_id": "10.1145/3734868",
      "title": "TVDiag: A Task-oriented and View-invariant Failure Diagnosis Framework for Microservice-based Systems with Multimodal Data",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "TVDiag's primary innovation is its sophisticated fusion of logs, metrics, and traces. It introduces 'task-oriented learning' which recognizes that different data types have varying utility for different RCA sub-tasks (e.g., traces are better for localization, logs for type identification). The model uses supervised contrastive learning to amplify the advantages of each modality for its corresponding task, achieving a more effective fusion than simply concatenating data."
        },
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The framework provides a multi-granularity diagnosis by simultaneously performing two distinct tasks: it pinpoints the specific faulty microservice instance (instance-level localization) and identifies the class of failure (e.g., memory issue, network issue). This offers a deeper level of insight than methods that only identify the faulty service."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The model addresses the challenge of data scarcity and imperfect observability through a graph-based data augmentation strategy. By randomly 'inactivating' non-root-cause nodes during training, it simulates scenarios with incomplete data, forcing the model to learn more generalizable and robust failure patterns."
        }
      ]
    },
    "ThinkFL.pdf": {
      "paper_id": "arXiv:2504.18776v1",
      "title": "ThinkFL: Self-Refining Failure Localization for Microservice Systems via Reinforcement Fine-Tuning",
      "goals": [
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "The core innovation of ThinkFL is its use of reinforcement fine-tuning (GRPO) to enable a lightweight LLM to learn and adapt its failure localization strategy. The model autonomously discovers optimal reasoning paths by exploring different tool invocation sequences and learning from a sophisticated reward signal, thus moving beyond the rigid, predefined workflows of prior LLM-based approaches."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "A key objective is to make LLM-based RCA practical for production environments. By design, ThinkFL uses a lightweight LLM backbone (<10B parameters) and an efficient reasoning framework, reducing end-to-end localization latency from minutes to seconds and making it significantly faster and more cost-effective than large models."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The 'Recursion-of-Thought' (RoT) mechanism produces a transparent, step-by-step reasoning path as part of its output. This path explicitly documents each tool call, its parameters, and the evidence gathered, making the model's diagnostic process human-understandable and verifiable for Site Reliability Engineers (SREs)."
        },
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The system dynamically fuses information from traces and metrics through its adaptive reasoning process. The RoT actor intelligently decides at each step whether to explore call dependencies using the Trace Tool or to check for performance anomalies with the Metrics Tool, effectively correlating heterogeneous data sources to build a holistic diagnosis."
        }
      ]
    },
    "TraceAnomaly.pdf": {
      "paper_id": "TraceAnomaly2020",
      "title": "Unsupervised Detection of Microservice Trace Anomalies through Service-Level Deep Bayesian Networks",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The paper's primary innovation is the Service Trace Vector (STV), which serves as a powerful fusion mechanism. It integrates two heterogeneous aspects from a single data source (traces): the discrete, structural information of invocation paths and the continuous, numerical data of response times. By encoding paths as vector dimensions and response times as vector values, it creates a unified representation that allows a single deep learning model to simultaneously learn the complex interdependencies between system structure and performance, which is crucial for accurate anomaly detection."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The system is designed for high interpretability. Instead of using black-box embeddings, the Service Trace Vector (STV) is handcrafted so that each dimension has a clear physical meaning: a specific microservice being called via a specific path. This design allows operators to directly understand the output of the root cause localization algorithm, which points to a specific (service, callpath) tuple as the cause, making the results transparent and trustworthy."
        }
      ]
    },
    "TraceContrast.pdf": {
      "paper_id": "10.1145/3597503.3639088",
      "title": "Trace-based Multi-Dimensional Root Cause Localization of Performance Issues in Microservice Systems",
      "goals": [
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The paper achieves multi-granularity by moving beyond coarse-grained service/instance level localization. It represents traces as sequences of fine-grained attribute sets and uses pattern mining to identify root causes as specific combinations of execution paths and attribute values (e.g., service version, API route, OS version). This allows for precise, hierarchical diagnosis that connects high-level symptoms to low-level attribute-specific causes."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The approach ensures efficiency by implementing the core contrast sequential pattern mining algorithm in a parallel fashion using Apache Spark, allowing it to scale with available computing resources. It also employs several pruning strategies (e.g., events pruning, chi-square pruning) to significantly reduce the search space during the mining process, making the analysis feasible for large-scale systems."
        }
      ]
    },
    "TraceDiag.pdf": {
      "paper_id": "ESECFSE23_TraceDiag",
      "title": "TraceDiag: Adaptive, Interpretable, and Efficient Root Cause Analysis on Large-Scale Microservice Systems",
      "goals": [
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The primary focus of TRACEDIAG is to dramatically improve RCA efficiency. The core innovation, an RL-based pruning policy, is designed to reduce the massive dependency graph (e.g., from over 500 components to just 11) before detailed analysis. This pruning directly leads to a significant reduction in the end-to-end diagnosis time, achieving up to a 96.5% reduction in production, which is crucial for rapid incident mitigation."
        },
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "The framework uses Reinforcement Learning to automatically learn a pruning policy from historical incidents. This allows the model to be adaptive and generalize to new, unseen RCA instances without requiring manual re-tuning or human intervention, making it robust to the dynamic nature of microservice systems."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The learned pruning policy is structured as a 'filtering tree' (a form of decision tree) composed of human-understandable rules based on latency, anomaly scores, and correlation. This makes the pruning process transparent and allows engineers to understand why certain components were eliminated, enhancing trust in the system's decisions."
        }
      ]
    },
    "TraceNet.pdf": {
      "paper_id": "10.1109/ICCWORKSHOPS57953.2023.10283749",
      "title": "TraceNet: Operation Aware Root Cause Localization of Microservice System Anomalies",
      "goals": [
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "TraceNet achieves finer granularity by moving beyond service-level analysis to the operation level. It constructs a Service Dependency Graph (SDG) where edges represent specific operations between services, not just service-to-service calls. This allows the model to differentiate the performance characteristics of distinct business functions within a single microservice, enabling more precise localization of the root cause to a specific problematic operation, thereby improving accuracy over coarser-grained approaches."
        }
      ]
    },
    "TraceRCA.pdf": {
      "paper_id": "TraceRCA2021",
      "title": "Practical Root Cause Localization for Microservice Systems via Trace Analysis",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "TraceRCA is designed for robustness in practical settings by avoiding unrealistic assumptions. Its main contributions to robustness are: 1) Being fully unsupervised, it is robust to new, unseen fault types that would break supervised models dependent on training data coverage. 2) Its adaptive feature selection for anomaly detection makes it robust to noise from irrelevant metrics, as it only considers features whose distribution significantly changes during an incident. 3) It dynamically infers fault propagation patterns from data rather than assuming a fixed direction (e.g., always upstream), making it robust to diverse real-world failure scenarios."
        }
      ]
    },
    "TraceRank.pdf": {
      "paper_id": "10.1002/smr.2413",
      "title": "TraceRank: Abnormal service localization with dis-aggregated end-to-end tracing data in cloud native systems",
      "goals": [
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "TraceRank focuses on efficiency and scalability for analyzing large volumes of dis-aggregated traces. By combining lightweight spectrum analysis and a PageRank-based random walk, it provides a scalable alternative to computationally expensive deep learning models (like TraceAnomaly) and time-consuming manual analysis, enabling timely RCA in large-scale systems."
        }
      ]
    },
    "TraceStream.pdf": {
      "paper_id": "ISSRE2023_Zhou",
      "title": "TraceStream: Anomalous Service Localization based on Trace Stream Clustering with Online Feedback",
      "goals": [
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "The core contribution of TraceStream is its ability to adapt to concept drift in microservice systems. By using an online data stream clustering algorithm (DenStream), it continuously updates its model of trace behaviors without full retraining. This allows it to handle system updates and evolving workloads. Furthermore, it incorporates an online feedback mechanism for operators to label trace clusters, enabling the model to quickly learn to differentiate between new normal patterns and actual anomalies, which is a key aspect of dynamic adaptation."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The method is designed for online and continuous analysis. It achieves efficiency through lightweight trace embedding (TDTV), which reduces vector dimensionality, and a non-iterative, centrality-based localization algorithm. The evaluation explicitly measures execution time in milliseconds and shows that analysis can be performed quickly, making it suitable for real-time incident mitigation."
        }
      ]
    },
    "TrinityRCL.pdf": {
      "paper_id": "TSE_2023_TrinityRCL",
      "title": "TrinityRCL: Multi-Granular and Code-Level Root Cause Localization Using Multiple Types of Telemetry Data in Microservice Systems",
      "goals": [
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The core objective of TrinityRCL is to provide hierarchical root cause localization. It achieves this by constructing a causal graph with different node types (service, host, metric, fault) that represent different system layers. This structure allows the analysis to drill down from a high-level service anomaly to a specific host, then to an abnormal metric or a code-level exception stack trace, thus serving both SREs and developers."
        },
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "TrinityRCL's primary innovation stems from its fusion of three heterogeneous data sources (metrics, logs, and traces). It integrates these into a single, unified causal graph. Traces define the service-to-service invocation structure, host information links services to the underlying infrastructure, and logs and metrics are attached to hosts as fault and metric nodes. This comprehensive data fusion is the mechanism that enables its multi-granularity analysis."
        }
      ]
    },
    "TrioXpert.pdf": {
      "paper_id": "arXiv:2506.10043v1",
      "title": "TrioXpert: An automated incident management framework for microservice system",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "TrioXpert's primary innovation is its LLM-based Mixture-of-Experts (MoE) collaborative reasoning architecture, designed to solve the 'black-box' problem. An 'Incident Expert' LLM synthesizes findings from 'Numerical' and 'Textual' experts to generate a structured, step-by-step reasoning chain that explains the final diagnosis. This output makes the source and logical flow of the analysis explicit, enhancing trust and enabling human operators to validate the results."
        },
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The framework is fundamentally built to fuse metrics, logs, and traces. It addresses the challenge of integrating heterogeneous data by using modality-specific preprocessing pipelines and dedicated LLM experts (Numerical and Textual) to extract features and semantic information from each data type. The final 'Incident Expert' performs a sophisticated fusion of these diverse signals to produce a unified diagnosis, overcoming the limitations of single-modal systems."
        }
      ]
    },
    "UniDiag.pdf": {
      "paper_id": "TSC_2024_Zhang",
      "title": "No More Data Silos: Unified Microservice Failure Diagnosis With Temporal Knowledge Graph",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The core contribution is the fusion of metrics, logs, and traces into a unified Temporal Knowledge Graph (TKG). This method explicitly addresses the challenge of data silos by creating a comprehensive model that captures events and relationships across heterogeneous data sources. The serialization of all data into time-series streams, followed by eventization, serves as the primary data fusion mechanism."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The model demonstrates robustness by effectively diagnosing previously unseen failure types, which was validated experimentally by withholding certain failure classes from the training set. Furthermore, ablation studies show that the model remains functional even when data from one of the modalities is missing, indicating resilience to incomplete data."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The framework is designed for efficiency, achieving an average online diagnosis time of under one second in experiments. This is achieved by separating the process into a computationally intensive offline training phase (graph construction, embedding, clustering) and a lightweight online diagnosis phase (embedding a new instance and comparing distance to cluster centroids)."
        },
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "The system supports incremental learning. During online diagnosis, if a new failure's embedding is significantly distant from all known failure clusters, it can be flagged as a new type, creating a new cluster that can be labeled by an operator. This allows the model to adapt to new failure patterns without requiring a full retraining cycle."
        }
      ]
    },
    "WinG.pdf": {
      "paper_id": "10.1109/GLOBECOM48099.2022.10001270",
      "title": "Robust Anomaly Diagnosis in Heterogeneous Microservices Systems under Variable Invocations",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The paper primarily addresses robustness against imperfect and noisy data, specifically the interference caused by highly variable service invocation patterns. It achieves this by using Dynamic Time Warping (DTW) to compare an element's state over time. DTW's ability to find a non-linear alignment between two temporal sequences makes the anomaly assessment resilient to normal fluctuations in invocation latency and patterns, thus improving the signal-to-noise ratio for detecting genuine anomalies. Furthermore, by grouping heterogeneous elements and analyzing them separately, it avoids misinterpretation of anomalies where one type of element naturally has more volatile behavior than another."
        }
      ]
    },
    "X-lifecycle.pdf": {
      "paper_id": "arXiv:2404.03662v1",
      "title": "X-lifecycle Learning for Cloud Incident Management using LLMs",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The paper's primary contribution is its 'X-lifecycle' approach, which is fundamentally about multi-dimensional data correlation. It explicitly argues that data from a single source (like incident metadata) is insufficient. The core method involves fusing heterogeneous data types—incident events, historical incident knowledge bases, and supplementary service dependency information—into a unified context for an LLM. This fusion bridges the semantic gap between a high-level incident report and its underlying cause in a complex service architecture, thereby improving the accuracy of the root cause analysis."
        }
      ]
    },
    "Xpert.pdf": {
      "paper_id": "arXiv:2312.11988",
      "title": "Xpert: Empowering Incident Management with Query Recommendations via Large Language Models",
      "goals": [
        {
          "goal_name": "Actionability",
          "description_from_perspective": "The system's primary goal is to provide an immediately executable KQL query, turning a passive incident ticket into an actionable diagnostic step. By generating a precise query, it directly bridges the gap between incident detection and data-driven investigation, empowering on-call engineers to take faster and more informed mitigation actions."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "XPERT significantly reduces the end-to-end latency of the incident diagnosis phase. It automates the manual, time-consuming task of query authoring, generating a relevant query in seconds. This speed-up is critical for meeting low Mean Time to Repair (MTTR) objectives, especially for high-severity incidents."
        },
        {
          "goal_name": "Adaptive Learning",
          "description_from_perspective": "The framework is designed to evolve with the production environment. By continuously updating its vector database with new incident-query pairs as they are resolved, XPERT adapts to new incident patterns and data drift online. This is achieved without costly retraining of the LLM, ensuring the recommendations remain relevant over time."
        }
      ]
    },
    "eARCO.pdf": {
      "paper_id": "2504.11505",
      "title": "eARCO: Efficient Automated Root Cause Analysis with Prompt Optimization",
      "goals": [
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The paper focuses on improving the efficiency and cost-effectiveness of LLM-based RCA. By automatically optimizing prompts, the framework elicits better performance from models without expensive manual engineering. More importantly, it demonstrates that fine-tuned Small Language Models (SLMs), when paired with these optimized prompts, can serve as a cost-effective and computationally efficient alternative to large, expensive LLMs, thereby reducing inference costs and improving the scalability of the RCA system."
        }
      ]
    },
    "faultstudy.pdf": {
      "paper_id": "Zhou2021Fault",
      "title": "Fault Analysis and Debugging of Microservice Systems: Industrial Survey, Benchmark System, and Empirical Study",
      "goals": [
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The paper heavily focuses on how visualization techniques can make complex microservice behaviors understandable. It empirically evaluates how visual trace analysis, compared to raw log analysis, helps developers comprehend fault propagation and localize causes more effectively. The proposed use of ShiViz for pairwise trace comparison is a method to explain failures by highlighting differences against a successful execution."
        },
        {
          "goal_name": "Multi-granularity",
          "description_from_perspective": "The paper proposes and evaluates two distinct trace visualization strategies: 'Microservice as Node' (service-level) and 'Microservice State as Node' (state-level). This allows developers to analyze failures at different levels of abstraction, starting from a high-level service interaction view and drilling down into a more detailed state-based view to pinpoint issues related to dynamic instance behavior."
        }
      ]
    },
    "graphensemble.pdf": {
      "paper_id": "SMC_2024_GEL",
      "title": "Graph-Based Ensemble Learning for Enhanced Fault Localization in Microservices",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The paper's primary innovation is the fusion of heterogeneous data sources: quantitative system metrics (KPIs) and qualitative domain expert knowledge. This is achieved through a Stacking ensemble learning architecture where different base learners specialize in each data type (decision trees for metrics, a strategic model for the knowledge base). A meta-learner then combines their outputs, creating a unified and more accurate diagnostic model than could be achieved from either data source alone."
        }
      ]
    },
    "mABC.pdf": {
      "paper_id": "2404.12135v2",
      "title": "MABC: Multi-Agent Blockchain-inspired Collaboration for Root Cause Analysis in Micro-Services Architecture",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The primary goal is enhancing robustness against the inherent instability and potential inaccuracies of LLMs. The core innovation, a blockchain-inspired voting mechanism, forces a decentralized consensus among multiple agents. This prevents a single agent's error or hallucination from leading to an incorrect conclusion, thereby ensuring the reliability and accuracy of the final RCA result."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The framework improves interpretability by breaking down the complex RCA process into a structured 'Agent Workflow'. Each specialized agent performs a clear, distinct sub-task (e.g., data gathering, dependency analysis), and their reasoning process can be traced. This structured collaboration provides a more understandable explanation of how the final conclusion was reached compared to a monolithic model."
        },
        {
          "goal_name": "Actionability",
          "description_from_perspective": "The system is designed to produce actionable outcomes. The dedicated 'Solution Engineer' agent is responsible for formulating effective solutions based on the identified root cause. The evaluation explicitly measures the usefulness of these generated resolutions via a human-rated 'R-Useful' score, demonstrating a focus on bridging diagnosis with practical remediation."
        }
      ]
    },
    "openrca.pdf": {
      "paper_id": "ICLR2025_OpenRCA",
      "title": "OPENRCA: CAN LARGE LANGUAGE MODELS LOCATE THE ROOT CAUSE OF SOFTWARE FAILURES?",
      "goals": [
        {
          "goal_name": "Multi-dimensional Data Correlation",
          "description_from_perspective": "The paper's primary focus is on assessing and enabling LLMs to reason over heterogeneous data sources. The OpenRCA benchmark explicitly requires models to correlate clues from metrics (time-series), logs (semi-structured text), and traces (graphs) to identify a root cause, addressing the challenge of fusing data with different structures and semantics."
        },
        {
          "goal_name": "Interpretability",
          "description_from_perspective": "The proposed RCA-agent generates a step-by-step reasoning chain (Thought/Action pairs) that details its analysis process, from anomaly detection in metrics to log analysis. This provides a human-understandable explanation of how the final conclusion was reached, enhancing the interpretability of the RCA process."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The RCA-agent architecture is designed to handle massive telemetry data (over 68GB) that is impractical to fit into an LLM's context window. By using code execution for data processing, it avoids costly token consumption and context limitations, making the RCA process scalable and more efficient, which is a key step towards achieving real-time performance."
        }
      ]
    },
    "squeeze.pdf": {
      "paper_id": "ISSRE2019_Squeeze",
      "title": "Generic and Robust Localization of Multi-Dimensional Root Causes",
      "goals": [
        {
          "goal_name": "Robustness",
          "description_from_perspective": "This is the primary goal. Squeeze is designed to be robust by handling anomalies of both significant and insignificant magnitudes, which prior methods often ignored. It achieves this using the Generalized Potential Score (GPS) which is less sensitive to cumulative forecast errors from normal data points. Furthermore, it aims to be robust by minimizing the need for manual parameter fine-tuning, using techniques like the knee-point method for automatic thresholding."
        },
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "A key design goal is to be consistently fast. Squeeze achieves low latency (around 10 seconds in experiments) through its 'bottom-up then top-down' search strategy. The bottom-up clustering step significantly prunes the vast search space of attribute combinations, allowing the subsequent top-down search to be performed very quickly, making it suitable for rapid incident mitigation."
        }
      ]
    },
    "ϵ-Diagnosis.pdf": {
      "paper_id": "10.1145/3308558.3313653",
      "title": "e-Diagnosis: Unsupervised and Real-time Diagnosis of Small-window Long-tail Latency in Large-scale Microservice Platforms",
      "goals": [
        {
          "goal_name": "Real-time Performance",
          "description_from_perspective": "The paper's primary goal is to achieve real-time diagnosis for latency issues that occur on extremely small timescales (1-minute or 1-second). The proposed e-Diagnosis algorithm is designed to be low-cost and computationally efficient, enabling it to run at scale in production. The evaluation explicitly measures execution time, demonstrating that analysis can be completed within seconds, which is crucial for SREs to mitigate issues quickly."
        },
        {
          "goal_name": "Robustness",
          "description_from_perspective": "The method is designed to be robust against the challenging statistical properties of SWLT data, which is characterized as heavy-tailed and highly-variant. The choice of e-statistics is a key part of this, as it is a distribution-free method that is well-suited for such imperfect, non-normal data, unlike other similarity measures that might make stricter assumptions about the data distribution."
        }
      ]
    }
  },
  "statistics": {
    "average_goals_per_paper": 1.9285714285714286,
    "papers_with_goals": 140
  }
}

==> jupyter/papers.csv <==
论文缩写,论文标题,goal,会议名,是否在文章出现,非方法论文,topic证据,出版年份,会议种类,使用的评估指标,写作 Take Away Notes,引用名称,输入,输出结果,论文pdf,Fault Injection Types,是否和公司合作,备注,算法开源地址
SCELM,A Multimodal Intelligent Change Assessment Framework for Microservice Systems Based on Large Language Models,"Multi-dimensional Data Correlation, Actionability, Interpretability, Adaptive Learning",FSE,Y,,,2025,A,,,sun2025multimodal,"Log, Metric",Incident Ticket,3696630.3728561.pdf,"Resource, Code, Configuration, Service Dependency, Network","China tianchen engineering corporation, Tencent, BizSeer",,https://github.com/AIOps-Lab-NKU/SCELM-NKAIOps
TLCluster,A Trace-Log-Clusterings-Based Fault Localization Approach to Microservice Systems,Multi-dimensional Data Correlation,ICWS,Y,,,2023,B,,,sun2023trace,"Log, Trace","Instance Level, Resource Level",A_Trace-Log-Clusterings-Based_Fault_Localization_Approach_to_Microservice_Systems.pdf,"Code, Configuration",N,,http://NA
RCSF,A methodology for root-cause analysis in component based systems,"Robustness, Interpretability",IWQoS,Y,,搜索 propagation sequence,2015,B,"PR@K, MAP@K",,wang2015methodology,"Topology, Supplementary Data",Component Level,A_methodology_for_root-cause_analysis_in_component_based_systems.pdf,Code,Tencent,,http://NA
ART,ART: A Unified Unsupervised Framework for Incident Management in Microservice Systems,"Multi-dimensional Data Correlation, Interpretability",ASE,Y,,,2024,A,,AD\RCL\failure type三个任务混合在一起,sun2024art,"Log, Trace, Metric","Instance Level, Resource Level",3691620.3695495.pdf,"Resource, Network",Microsoft,,https://github.com/bbyldebb/ART
DejaVu,Actionable and interpretable fault localization for recurring failures in online service systems,"Actionability, Interpretability",FSE,Y,,决策树体现决策过程,2022,A,"MAR, A@k","1. 已经隐含提到了trigger 这个信息
2. 也提到了the faulty failure units can cause other metrics on the same or other components abnormal
3. 提到了工业界的 Metric 使用有哪些，Table 1
4. 提到了重复出现的 root cause 是外部、硬件或中间件原因，例如错误请求、不可用的第三方服务、磁盘故障、SQL 查询速度慢以及数据库索引丢失。不重复出现的 root cause 是逻辑原因，例如代码缺陷、设计缺陷和数据不一致（例如手动维护的特殊帐户列表的错误修改）。这一点也对应了我们想要提出的 RCA 的 scope
5. 提到的Fault Depdency Graph实际上是最终根因定位的最终形态，而这里却被拿来指导根因定位
6. 解决了一部分如何统一表示failure units的痛点，可以给后续统一表示观测数据提供参考； 另外需要考虑在数据不均衡的时候，表示是否存在误差
7. 提到现状在可解释性方面，engineers are mainly concerned about the relationship between raw data and root causes [43]. On the other hand, the inputs and targets of our problem are non-standard and require extra effort.",li2022actionable,"Metric, Topology, Supplementary Data",Component Level,3540250.3549092.pdf,"Resource, Infrastructure Dependency, Network","China Construction Bank, BizSeer",,https://github.com/NetManAIOps/DejaVu
ICWS’17,An approach for anomaly diagnosis based on hybrid graph model with logs for distributed services,"Robustness, Interpretability",ICWS,Y,,,2017,B,,,jia2017approach,Log,Service Level,An_Approach_for_Anomaly_Diagnosis_Based_on_Hybrid_Graph_Model_with_Logs_for_Distributed_Services.pdf,Service Dependency,IBM,,http://NA
DiagMLP,Are GNNs Actually Effective for Multimodal Fault Diagnosis in Microservice Systems?,Interpretability,ICWS,Y,,,2025,B,,,gao2025gnns,"Log, Trace, Metric",Resource Level,2501.02766v2.pdf,"Infrastructure Dependency, Resource, Code, Network","Inspur Electronic Information Industry Co.,  Ltd.",,https://github.com/WHU-AISE/TVDiag
AutoMAP,Automap: Diagnose your microservice-based web applications automatically,"Multi-dimensional Data Correlation, Adaptive Learning",WWW,Y,,,2020,A,"AC@k, Avg@k",通过自己的方法构建一个图，然后用 random walk,ma2020automap,Metric,Service Level,3366423.3380111.pdf,"Resource, Network",N,,http://NA
ICLRCA,Automated Root Causing of Cloud Incidents using In-Context Learning with GPT-4,Adaptive Learning,FSE,Y,,,2024,A,Tobediscussed,,zhang2024automated,Incident Ticket,Component Level,3663529.3663846.pdf,"Resource, Network",Microsoft,,http://NA
RCACopilot,Automatic Root Cause Analysis via Large Language Models for Cloud Incidents,"Interpretability, Multi-dimensional Data Correlation, Actionability",EuroSys,Y,,how RCACopilot arrived at the given prediction,2024,A,"Micro F1, Macro F1",,chen2024automatic,"Log, Trace, Metric",Incident Ticket,3627703.3629553.pdf,User request,Microsoft,,http://NA
BARO,BARO: Robust Root Cause Analysis for Microservices via Multivariate Bayesian Online Change Point Detection,Robustness,FSE,Y,,,2024,A,"AC@k, Avg@k",,pham2024baro,Metric,Service Level,3660805.pdf,"Resource, Network",N,,https://github.com/phamquiluan/baro
CHASE,CHASE: A Causal Hypergraph based Framework for Root Cause Analysis in Multimodal Microservice Systems,Multi-dimensional Data Correlation,arxiv,Y,,,2024,None,,,zhao2024chase,"Log, Trace, Metric","Instance Level, Resource Level",2406.19711v2.pdf,"Resource, Network",N,,https://drive.google.com/file/d/11erha3k8FeA67z-sfKGReqHz66PpO6o4/view
CMDiagnostor,CMDiagnostor: An Ambiguity-Aware Root Cause Localization Approach Based on Call Metric Data,"Robustness, Interpretability, Multi-granularity",WWW,Y,,,2023,A,"HR@k, MRR",用 trace，量太大了，而且很昂贵。用 trace 转换出的 metric 又会有歧义。所以他搞了一套办法消除歧义,yu2023cmdiagnostor,Metric,Service Level,Yu 等 - 2023 - CMDiagnostor An Ambiguity-Aware Root Cause Locali.pdf,"Service Dependency, User request",Tencent,,https://github.com/NetManAIOps/CMDiagnostor
CMMD,CMMD: Cross-Metric Multi-Dimensional Root Cause Analysis,"Multi-dimensional Data Correlation, Real-time Performance",KDD,Y,,,2022,A,"Precision, Recall, F1",,yan2022cmmd,Metric,Service Level,3534678.3539109.pdf,Service Dependency,Microsoft,"We compare CMMD with four baselines, Adtributor [1], HotSpot [14], Squeeze [8] and AutoRoot [7].",http://NA
COCA,COCA: Generative Root Cause Analysis for Distributed Systems with Code Knowledge,"Multi-dimensional Data Correlation, Multi-granularity, Interpretability",ICSE,Y,,,2025,A,,,li2025coca,"Log, Trace, Supplementary Data",Component Level,2503.23051v1.pdf,"Code, Resource, Network",N,,http://NA
CIRCA,Causal Inference-Based Root Cause Analysis for Online Service Systems with Intervention Recognition,Interpretability,KDD,Y,,,2022,A,"AC@k, Avg@k",这个intervention，一定程度上也代表了 trigger；可以说以前的 work 其实已经有的 trigger 的概念，但是没有意识到 trigger 的重要性；,li2022causal,"Metric, Topology, Supplementary Data",Component Level,3534678.3539041.pdf,User request,N,,https://github.com/NetManAIOps/CIRCA
CausalRCA,CausalRCA: Causal inference based precise fine-grained root cause localization for microservice applications,"Robustness, Multi-granularity",JSS,Y,,,2023,B,,,xin2023causalrca,Metric,"Metric Level, Telemetry Level",1-s2.0-S016412122300119X-main.pdf,"Resource, Service Dependency, Network",N,,https://github.com/AXinx/CausalRCA_code
CauseInfer,CauseInfer: Automatic and distributed performance diagnosis with hierarchical causality graph in large distributed systems,Multi-granularity,INFOCOM,Y,,,2014,A,"Precision, Recall",,chen2014causeinfer,"Metric, Topology, Supplementary Data",Component Level,CauseInfer_Automatic_and_distributed_performance_diagnosis_with_hierarchical_causality_graph_in_large_distributed_systems.pdf,"Resource, Infrastructure Dependency, Configuration, Code, Network",N,,http://NA
Chain-of-Event,Chain-of-Event: Interpretable Root Cause Analysis for Microservices through Automatically Learning Weighted Event Causal Graph,"Interpretability, Multi-dimensional Data Correlation, Adaptive Learning",FSE,Y,,,2024,A,"Topk, Time",因果分析,yao2024chain,"Event, Topology, Supplementary Data","Event Level, Telemetry Level",3663529.3663827.pdf,Service Dependency,eBay,,https://github.com/NetManAIOps/Chain-of-Event
ChangeRCA,ChangeRCA: Finding Root Causes from Software Changes in Large Online Systems,"Multi-granularity, Real-time Performance",FSE,Y,,,2024,A,"HR@k, EXAM Score, Time",,yu2024changerca,"Metric, Topology, Supplementary Data",Component Level,3643728.pdf,"Configuration, Code, Resource",Tencent,,https://github.com/IntelligentDDS/ChangeRCA
Atlas,Cloud Atlas: Efficient Fault Localization for Cloud Systems using Language Models and Causal Insight,"Multi-dimensional Data Correlation, Interpretability",arxiv,Y,,the fault can be traced to its root cause by the chain of causal relations,2024,None,,大模型做因果发现,xie2024cloud,Supplementary Data,Component Level,2407.08694v1.pdf,Configuration,Microsoft,,http://NA
CloudPD,CloudPD: Problem determination and diagnosis in shared dynamic clouds,"Adaptive Learning, Real-time Performance, Actionability",DSN,Y,,,2013,B,,,sharma2013cloudpd,Metric,Component Level,CloudPD_Problem_determination_and_diagnosis_in_shared_dynamic_clouds.pdf,"Configuration, Infrastructure Dependency, Resource",IBM,,http://NA
CloudRCA,CloudRCA: A root cause analysis framework for cloud computing platforms,"Multi-dimensional Data Correlation, Robustness, Multi-granularity",CIKM,Y,,,2021,B,,,zhang2021cloudrca,"Log, Metric, Topology, Supplementary Data",Component Level,CloudRCA.pdf,"Resource, Infrastructure Dependency, Network, Service Dependency",Alibaba,,http://NA
CloudRanger,CloudRanger: Root Cause Identification for Cloud Native Systems,"Robustness, Interpretability",CCGRID,Y,,,2018,C,"AC@k, Avg@k",,wang2018cloudranger,Metric,Service Level,CCGRID.2018.00076.pdf,Service Dependency,IBM,,http://NA
DGERCL,DGERCL: A Dynamic Graph Embedding Approach for Root Cause Localization in Microservice Systems,Adaptive Learning,TSC,Y,,,2024,A,,,cheng2024dgercl,"Metric, Trace",Service Level,DGERCL_A_Dynamic_Graph_Embedding_Approach_for_Root_Cause_Localization_in_Microservice_Systems.pdf,"Resource, Service Dependency, Network",N,,http://NA
LoFI,Demystifying and Extracting Fault-indicating Information from Logs for Failure Diagnosis,Interpretability,ISSRE,Y,,,2024,B,,,huang2024demystifying,Log,"Log Level, Telemetry Level",Demystifying_and_Extracting_Fault-indicating_Information_from_Logs_for_Failure_Diagnosis.pdf,"Resource, Network",N,,https://github.com/Jun-jie-Huang/LoFI
MicroDig,Diagnosing Performance Issues for Large-Scale Microservice Systems With Heterogeneous Graph,"Interpretability, Real-time Performance",TSC,Y,,,2024,A,,,tao2024diagnosing,"Topology, Supplementary Data",Service Level,Diagnosing_Performance_Issues_for_Large-Scale_Microservice_Systems_With_Heterogeneous_Graph.pdf,"Resource, Network",N,,https://github.com/hburning/MicroDig
PDiagnose,Diagnosing Performance Issues in Microservices with Heterogeneous Data Source,"Multi-dimensional Data Correlation, Real-time Performance, Interpretability",ISPA,Y,,,2021,C,Recall,,hou2021Pdiagnose,"Log, Trace, Metric",Component Level,Diagnosing_Performance_Issues_in_Microservices_with_Heterogeneous_Data_Source.pdf,"Resource, Network",N,,https://github.com/jia-tong-FINE/PDiagnosis
Eadro,Eadro: An End-to-End Troubleshooting Framework for Microservices on Multi-source Data,Multi-dimensional Data Correlation,ICSE,Y,,,2023,A,"F1, Precision, Recall, HR@k, NDCG@k",,lee2023eadro,"Log, Trace, Metric",Service Level,ICSE48619.2023.00150.pdf,"Resource, Network",N,,https://github.com/BEbillionaireUSD/Eadro
RCOAS,Effective Attribute Selection for Multi-dimensional Root Cause Analysis,Real-time Performance,ISSRE,N,,,2022,B,,,cheng2022effective,"Log, Metric","Log Level, Telemetry Level",Effective_Attribute_Selection_for_Multi-dimensional_Root_Cause_Analysis.pdf,User request,BizSeer,,http://NA
SpanGraph,Enhancing fault localization in microservices systems through span-level using graph convolutional networks,"Multi-dimensional Data Correlation, Multi-granularity, Adaptive Learning",ASE,Y,,,2024,A,"Precision, Recall, F1",,kong2024enhancing,"Trace, Metric, Log",Component Level,s10515-024-00445-w.pdf,"Service Dependency, Configuration, Infrastructure Dependency",N,,http://NA
ExplainIt,ExplainIt!–A declarative root-cause analysis engine for time series data,Interpretability,SIGMOD,Y,,,2019,A,,,jeyakumar2019explainit,Metric,Component Level,3299869.3314048.pdf,"Network, Service Dependency, Resource",Cisco,,http://NA
ExploringLLM," Exploring LLM-based Agents for Root Cause Analysis","Interpretability, Actionability",FSE,Y,,大模型推理过程,2024,A,," 主要内容是对于 react范式的 empirical study； 讨论了一下 rcacoplilot 和 recommending；",roy2024exploring,Event,Service Level,2403.04123v1.pdf,"Configuration, Infrastructure Dependency",Microsoft,,http://NA
FAMOS,FAMOS: Fault diagnosis for Microservice Systems through Effective Multi-modal Data Fusion,"Multi-dimensional Data Correlation, Multi-granularity",ICSE-SEIP,N,,,2025,A,,,duan2025famos,"Log, Trace, Metric",Component Level,FAMOS_ICSE_2025_camera_ready(1).pdf,"Service Dependency, Infrastructure Dependency",Alibaba Cloud Computing Company,,https://github.com/alibabacloud-observability/FAMOS
FRL-MFPG,FRL-MFPG: Propagation-aware fault root cause location for microservice intelligent operation and maintenance,Multi-dimensional Data Correlation,IST,Y,,propagation path,2023,B,,,chen2023frl,"Metric, Trace",Component Level,1-s2.0-S0950584922001926-main.pdf,"Resource, User request, Network",N,,http://NA
FaaSRCA,FaaSRCA: Full Lifecycle Root Cause Analysis for Serverless Applications,"Multi-dimensional Data Correlation, Multi-granularity, Robustness",ISSRE,N,,,2024,B,,,huang2024faasrca,"Metric, Log, Trace","Component Level, Code Level",FaaSRCA_Full_Lifecycle_Root_Cause_Analysis_for_Serverless_Applications.pdf,"Code, Resource, Network",N,,https://anonymous.4open.science/r/submission-C4C8
FacGraph,Facgraph: Frequent anomaly correlation graph mining for root cause diagnose in micro-service architecture,Real-time Performance,IPCCC,Y,,,2018,C,,,lin2018facgraph,Metric,Service Level,FacGraph_Frequent_Anomaly_Correlation_Graph_Mining_for_Root_Cause_Diagnose_in_Micro-Service_Architecture.pdf,Network,N,,http://NA
DyCause,"Faster, deeper, easier: crowdsourcing diagnosis of microservice kernel failure from user space","Real-time Performance, Interpretability, Robustness",ISSTA,Y,,,2021,A,"PR@K, RankScore, PR@Avg",,pan2021faster,Log,Resource Level,3460319.3464805.pdf,Service Dependency,N,,https://github.com/PanYicheng/dycause_rca
SynthoDiag,Fault Diagnosis for Test Alarms in Microservices through Multi-source Data,Multi-dimensional Data Correlation,FSE,Y,,,2024,A,"Macro F1, Precision, Recall, Topk",,zhang2024fault,Log,Component Level,SynthoDiag_to_FSE_2024-.pdf,"Service Dependency, Infrastructure Dependency",Huawei,,http://NA
FChain,Fchain: Toward black-box online fault localization for cloud systems,"Real-time Performance, Robustness",ICDCS,Y,,,2013,B,,,nguyen2013fchain,Metric,Service Level,FChain_Toward_Black-Box_Online_Fault_Localization_for_Cloud_Systems.pdf,"Code, User request, Infrastructure Dependency, Resource",N,,http://NA
Flow-of-Action,Flow-of-Action: SOP Enhanced LLM-Based Multi-Agent System for Root Cause Analysis,"Interpretability, Robustness",WWW,N,,大模型,2025,A,,,pei2025flow,"Metric, Trace, Log","Metric Level, Log Level, Trace Level, Telemetry Level",1488_Flow_of_Action_SOP_Enhanc.pdf,"Resource, Network",ByteDance,,http://NA
FlowRCA,FlowRCA: Enhancing Microservice Reliability with Non-invasive Root Cause Analysis,"Interpretability, Multi-granularity",ICWS,N,,,2024,B,,,wu2024flowrca,"Topology, Metric, Supplementary Data","Metric Level, Telemetry Level",FlowRCA_Enhancing_Microservice_Reliability_with_Non-invasive_Root_Cause_Analysis.pdf,Resource,China Mobile Information Technology Co. Ltd. China,,http://NA
FluxRank,Fluxrank: A widely-deployable framework to automatically localizing root cause machines for software service failure mitigation,"Real-time Performance, Interpretability",ISSRE,Y,,,2019,B,,,liu2019fluxrank,Metric,Service Level,FluxRank_A_Widely-Deployable_Framework_to_Automatically_Localizing_Root_Cause_Machines_for_Software_Service_Failure_Mitigation.pdf,"Resource, Network","China Construction Bank, BizSeer",,http://NA
GAMMA,GAMMA: Graph Neural Network-Based Multi-Bottleneck Localization for Microservices Application,"Multi-dimensional Data Correlation, Interpretability",WWW,Y,,,2024,A,"Time, F1, Precision, Recall",提到了级联的瓶颈。输出多个可能的结果。纯黑盒,somashekar2024gamma,"Metric, Trace, Log",Service Level,3589334.3645665.pdf,Resource,N,,http://NA
CauseRank,Generic and Robust Performance Diagnosis via Causal Inference for OLTP Database Systems,"Interpretability, Robustness, Real-time Performance",CCGRID,Y,,propagation path,2022,C,,,lu2022generic,Metric,Component Level,Generic_and_Robust_Performance_Diagnosis_via_Causal_Inference_for_OLTP_Database_Systems.pdf,"Configuration, Infrastructure Dependency, Resource, Network","BizSeer, China Mobile",,http://NA
squeeze,Generic and robust localization of multi-dimensional root causes,"Robustness, Real-time Performance",ISSRE,Y,,,2019,B,"Precision, Recall, F1",,li2019generic,Metric,Component Level,Generic_and_Robust_Localization_of_Multi-dimensional_Root_Causes.pdf,Service Dependency,"China Construction Bank, BizSeer",,http://github.com/lizeyan/Squeeze
Medicine,Giving Every Modality a Voice in Microservice Failure Diagnosis via Multimodal Adaptive Optimization,"Multi-dimensional Data Correlation, Robustness, Adaptive Learning",ASE,N,,,2024,A,,,tao2024giving,"Log, Trace, Metric",Resource Level,3691620.3695489.pdf,"Resource, Infrastructure Dependency, Network",Microsoft,,https://github.com/AIOps-Lab-NKU/Medicine
GIED,Graph based Incident Extraction and Diagnosis in Large-Scale Online Systems,"Multi-dimensional Data Correlation, Real-time Performance",ASE,Y,,,2022,A,"Precision, Recall, F1, HR@k","tmd，缝合怪是吧，把 issue extraction，incident detection, incident diagnosis 缝在一起，然后claim issue extraction 的 impacted 图能更好的辅助incident detection",he2022graph,"Metric, Topology, Supplementary Data",Service Level,3551349.3556904.pdf,"Resource, Infrastructure Dependency, Network",Tencent,,https://github.com/IntelligentDDS/GIED
graphensemble,Graph-Based Ensemble Learning for Enhanced Fault Localization in Microservices,Multi-dimensional Data Correlation,SMC,N,,,2024,C,,,chen2024graph,"Metric, Topology, Supplementary Data",Service Level,Graph-Based_Ensemble_Learning_for_Enhanced_Fault_Localization_in_Microservices.pdf,"Resource, Network","Big Data Center,  State Grid Corporation of China, State Grid Nanjing Power Supply Company, TravelSky Technology Limited",,http://NA
Graphbasedrca,Graph-based root cause analysis for service-oriented and microservice architectures,Interpretability,JSS,Y,,,2020,B,Tobediscussed,根据异常程度判断的升级版，将服务关系构成一个图，然后图里有每个节点或者边的异常分数。然后通过判断异常区域与历史记录里的相似度来判定 root cause,brandon2020graph,"Metric, Log, Event",Resource Level,1-s2.0-S0164121219302067-main.pdf,"Resource, Network",CA Technologies,,http://NA
Groot,Groot: an event-graph-based approach for root cause analysis in industrial settings,"Interpretability, Multi-dimensional Data Correlation, Real-time Performance",ASE,Y,,Latency Spike events propagate only within the same data center,2021,A,"Top@1, Top@3, Time",提到了过去的方法的 evaluation scale 都很小。但是他们的很大,wang2021groot,"Trace, Log, Event, Metric","Event Level, Telemetry Level",ASE51524.2021.9678708.pdf,Service Dependency,N,,http://NA
HALO,HALO: Hierarchy-aware Fault Localization for Cloud Systems,"Multi-granularity, Real-time Performance",KDD,Y,,,2021,A,SDC,,zhang2021halo,Metric,Component Level,3447548.3467190.pdf,Resource,Microsoft,,http://NA
HeMiRCA,HeMiRCA: Fine-Grained Root Cause Analysis for Microservices with Heterogeneous Data Sources,"Multi-dimensional Data Correlation, Multi-granularity",TOSEM,N,,,2024,A,,,zhu2024hemirca,"Trace, Metric","Metric Level, Service Level, Telemetry Level",3674726.pdf,"Resource, Network",N,,https://github.com/Zhuzrx/HeMiRCA/
Raccoon,Identifying Root-Cause Changes for User-Reported Incidents in Online Service Systems,"Multi-dimensional Data Correlation, Multi-granularity, Robustness",ISSRE,Y,,,2023,B,,,zhao2023identifying,"Topology, Incident Ticket",Component Level,Identifying_Root-Cause_Changes_for_User-Reported_Incidents_in_Online_Service_Systems.pdf,"Infrastructure Dependency, Network",Alibaba,,http://NA
Log3C,Identifying impactful service system problems via log analysis,"Real-time Performance, Multi-dimensional Data Correlation",FSE,Y,,,2018,A,,,he2018identifying,"Log, Metric",Component Level,3236024.3236083.pdf,Resource,Microsoft,,https://github.com/logpai/Log3C
PatternMatcher,Identifying root-cause metrics for incident diagnosis in online service systems,"Interpretability, Real-time Performance",ISSRE,Y,,,2021,B,,没有考虑因果性，只是根据异常程度过滤一些不太重要的指标,wu2021identifying,"Metric, Topology, Supplementary Data",Component Level,Identifying_Root-Cause_Metrics_for_Incident_Diagnosis_in_Online_Service_Systems.pdf,"Resource, Network","BizSeer, China Construction Bank",,http://NA
GrayScope,Illuminating the Gray Zone: Non-intrusive Gray Failure Localization in Server Operating Systems,"Interpretability, Robustness",FSE,Y,,"To the best of our knowledge, no standard in the academic or industrial community can defnitively determine the accuracy of a given failure propagation path.",2024,A,"AC@k, Avg@k",,zhang2024illuminating,Metric,Component Level,3663529.3663834 (1).pdf,Infrastructure Dependency,Huawei,,http://NA
CORAL,Incremental Causal Graph Learning for Online Root Cause Analysis,"Adaptive Learning, Real-time Performance",KDD,Y,,,2023,A,"PR@K, MAP@K, MRR, RP, Time",不需要重复训练。并且trigger不是异常检测,wang2023incremental,Metric,Resource Level,3580305.3599392.pdf,Resource,N,,http://NA
REASON,Interdependent Causal Networks for Root Cause Localization,"Multi-granularity, Interpretability",KDD,Y,,,2023,A,"PR@K, MRR, MAP@K",,wang2023interdependent,Metric,Resource Level,3580305.3599849.pdf,"Resource, Network",N,,http://NA
DeepHunt,Interpretable Failure Localization for Microservice Systems Based on Graph Autoencoder,"Interpretability, Adaptive Learning, Robustness, Multi-dimensional Data Correlation",TOSEM,N,,,2024,A,"A@k, Avg@5",,sun2025interpretable,"Trace, Log, Metric","Instance Level, Resource Level",3695999.pdf,"Resource, Network","Alibaba, Huawei",,https://github.com/bbyldebb/DeepHunt
KPIRoot,KPIRoot: Efficient Monitoring Metric-based Root Cause Localization in Large-scale Cloud Systems,"Real-time Performance, Interpretability",ISSRE,N,,,2024,B,,,gu2024kpiroot,Metric,"Metric Level, Telemetry Level",KPIRoot_Efficient_Monitoring_Metric-based_Root_Cause_Localization_in_Large-scale_Cloud_Systems.pdf,"Resource, User request, Network",Huawei,,https://github.com/WenweiGu/KPIRoot
LEMMA-RCA,"LEMMA-RCA: A Large Multi-modal Multi-domain 
Dataset for Root Cause Analysis",Multi-dimensional Data Correlation,arxiv,N,,,2025,None,,,zheng2024lemma,"Metric, Log",Component Level,2406.05375v3.pdf,"Resource, Infrastructure Dependency",N,,https://lemma-rca.github.io/
LM-PACE,LM-PACE: Confidence Estimation by Large Language Models for Effective Root Causing of Cloud Incidents,Interpretability,FSE,Y,,,2024,A,,,zhang2024lm,Incident Ticket,Incident Ticket,3663529.3663858.pdf,Configuration,Microsoft,,http://NA
COMET,Large Language Models Can Provide Accurate and Interpretable Incident Triage,"Actionability, Interpretability, Real-time Performance",ISSRE,N,,大模型,2024,B,,,wang2024large,"Log, Incident Ticket, Supplementary Data",Incident Ticket,Large_Language_Models_Can_Provide_Accurate_and_Interpretable_Incident_Triage.pdf,Infrastructure Dependency,Microsoft,,http://NA
MEPFL,Latent error prediction and fault localization for microservice applications by learning from system trace logs,Multi-granularity,FSE,Y,,,2019,A,Topk,,zhou2019latent,"Trace, Log",Service Level,3338906.3338961.pdf,Code,N,,https://fudanselab.github.io/Research-ESEC-FSE2019-AIOPS/
MicroCause,Localizing Failure Root Causes in a Microservice through Causality Inference,Robustness,IWQoS,Y,,,2020,B,"AC@k, Avg@k","自称To the best of our knowledge, this is the first work to localize failure root causes in a microservice.",meng2020localizing,"Metric, Event",Component Level,Localizing_Failure_Root_Causes_in_a_Microservice_through_Causality_Inference.pdf,Infrastructure Dependency,N,,http://NA
LOUD,Localizing faults in cloud systems,Interpretability,ICST,Y,,,2018,C,,,mariani2018localizing,Metric,Component Level,Localizing_Faults_in_Cloud_Systems.pdf,Resource,N,,http://NA
LADRA,Log-based abnormal task detection and root cause analysis for spark,Interpretability,ICWS,Y,,,2017,B,,,lu2017log,Log,Component Level,Log-based_Abnormal_Task_Detection_and_Root_Cause_Analysis_for_Spark.pdf,Network,N,,http://NA
LogKG,LogKG: Log Failure Diagnosis through Knowledge Graph,Multi-dimensional Data Correlation,TSC,Y,,,2023,A,,,sui2023logkg,Log,Component Level,LogKG_Log_Failure_Diagnosis_Through_Knowledge_Graph.pdf,"Resource, Infrastructure Dependency, Network",China Mobile,,http://NA
MicroCU,Look Deep into the Microservice System Anomaly through Very Sparse Logs,Robustness,WWW,Y,,"Figure 5a illustrates the moment of fault propagation when nodes are brighter in color and larger in shape, and causality in nodes is at its peak.",2023,A,"PR@K, PR@Avg, RankScore",,jiang2023look,Log,Service Level,3543507.3583338.pdf,User request,N,,https://github.com/jxrjxrjxr/MicroCU
MRCA,MRCA: Metric-level Root Cause Analysis for Microservices via Multi-Modal Data,"Multi-dimensional Data Correlation, Multi-granularity, Real-time Performance",ASE,N,,,2024,A,,,wang2024mrca,"Metric, Log, Trace","Metric Level, Telemetry Level",3691620.3695485.pdf,"Resource, Code, Network",Huawei,,http://NA
MS-Rank,MS-Rank: Multi-Metric and Self-Adaptive Root Cause Diagnosis for Microservice Applications,"Adaptive Learning, Multi-dimensional Data Correlation",ICWS,Y,,,2019,B,"Topk, Avg@k, Time",,ma2019ms,Metric,Service Level,MS-Rank_Multi-Metric_and_Self-Adaptive_Root_Cause_Diagnosis_for_Microservice_Applications.pdf,,N,,http://NA
MULAN,MULAN: Multi-modal Causal Structure Learning and Root Cause Analysis for Microservice Systems,"Multi-dimensional Data Correlation, Robustness",WWW,Y,,所有带 causal graph 的其实都可以说是 interpretability，只不过没有人直接的输出，只是作为辅助，所以对于这类，可以简单地把他们聚集起来。我们只讨论有显式说明输出里包含这个信息的,2024,A,"PR@K, MAP@K, MRR",主要还是构建因果关系，即 causal discovery,zheng2024mulan,"Metric, Log",Service Level,3589334.3645442.pdf,"Service Dependency, Resource, Infrastructure Dependency",N,,http://NA
MicroCBR,MicroCBR: Case-Based Reasoning on Spatio-temporal Fault Knowledge Graph for Microservices Troubleshooting,Multi-dimensional Data Correlation,ICCBR,Y,,MRCA,2022,B,,,liu2022microcbr,"Log, Metric, Topology, Trace, Supplementary Data",Component Level,MicroCBR.pdf,"Resource, Configuration, Network",Sangfor Technologies,,https://github.com/Fengrui-Liu/MicroCBR
MicroHECL,MicroHECL: High-Efficient Root Cause Localization in Large-Scale Microservice Systems,Real-time Performance,ICSE-SEIP,Y,,,2020,A,"MRR, Topk",,liu2021microhecl,"Metric, Topology, Event, Supplementary Data",Service Level,ICSE-SEIP52600.2021.00043.pdf,"Resource, Configuration",Alibaba,,http://NA
MicroIRC,MicroIRC: : Instance-level Root Cause Localization for Microservice Systems,"Multi-granularity, Robustness",JSS,N,,,2024,B,,,zhu2024microirc,"Metric, Topology, Supplementary Data","Instance Level, Resource Level",1-s2.0-S0164121224001900-main.pdf,Resource,N,,https://github.com/WHU-AISE/MicroIRC
MicroRCA,MicroRCA: Root Cause Localization of Performance Issues in Microservices,Multi-dimensional Data Correlation,APNOMS,Y,,the cause analysis engine constructs an attributed graph G with service and host nodes to represent the anomaly propagation paths,2020,C,"PR@K, MAP@K",,wu2020microrca,Metric,Service Level,MicroRCA_Root_Cause_Localization_of_Performance_Issues_in_Microservices.pdf,"Resource, Network",N,,http://NA
MicroRank,MicroRank: End-to-End Latency Issue Localization with Extended Spectrum Analysis in Microservice Environments,Robustness,WWW,Y,,,2021,A,"Topk, EXAM Score",看起来是前几个利用 trace 信息做根因定位的,yu2021microrank,Trace,Service Level,Yu 等 - 2021 - MicroRank End-to-End Latency Issue Localization w.pdf,"Resource, Service Dependency, Network",N,,https://github.com/IntelligentDDS/MicroRank
MicroSketch,MicroSketch: Lightweight and adaptive sketch based performance issue detection and localization in microservice systems,"Real-time Performance, Adaptive Learning",ICSOC,Y,,,2022,B,,,li2022microsketch,Trace,Service Level,MicroSketch.pdf,Service Dependency,N,,http://NA
MicroTR,"MicroTR: Transaction Reproduction Fault Diagnosis Framework for Microservice on Multi-Source Data
",Multi-dimensional Data Correlation,CSCWD,N,,,2025,C,,,yao2025microtr,"Log, Trace, Metric",Service Level,MicroTR_Transaction_Reproduction_Fault_Diagnosis_Framework_for_Microservice_on_Multi-Source_Data.pdf,"Service Dependency, Infrastructure Dependency, Resource",Alibaba,,http://NA
Microscope,Microscope: Pinpoint Performance Issues with Causal Graphs in Micro-service Environments,"Multi-dimensional Data Correlation, Real-time Performance",ICSOC,Y,,causal graph,2018,B,"PR@K, Recall@k",,lin2018microscope,"Metric, Topology, Supplementary Data",Resource Level,978-3-030-03596-9_1.pdf,"Resource, Network",N,,http://NA
LatentScope,Microservice Root Cause Analysis With Limited Observability Through Intervention Recognition in the Latent Space,"Robustness, Multi-granularity",KDD,Y,,"With LatentScope, both the failure propagation in observable metrics and latent RCCs can be modeled through the dual-space graph and latent-space intervention recognition.",2024,A,"Topk, MRR, Time",因果分析,xie2024microservice,"Metric, Topology, Supplementary Data",Component Level,LatentScope_CameraReady_final (1).pdf,"Resource, Infrastructure Dependency, Service Dependency",eBay,,https://github.com/NetManAIOps/LatentScope
IPCCC’16,Mining causality graph for automatic web-based service diagnosis,Adaptive Learning,IPCCC,Y,,,2016,C,,用随机森林构建因果关系图，启发式地从根节点寻找 root cause,nie2016mining,"Metric, Event",Component Level,Mining_causality_graph_for_automatic_web-based_service_diagnosis.pdf,"Resource, Network, User request",Baidu,,http://NA
LogFaultFlagger,Mining historical test logs to predict bugs and localize faults in the test logs,Multi-granularity,ICSE,Y,,,2019,A,,,amar2019mining,Log,Component Level,Mining_Historical_Test_Logs_to_Predict_Bugs_and_Localize_Faults_in_the_Test_Logs.pdf,"Code, Configuration",N,,http://NA
ModelCoder,Modelcoder: A fault model based automatic root cause localization framework for microservice systems,Real-time Performance,IWQoS,Y,,,2021,B,,,cai2021modelcoder,"Trace, Topology, Supplementary Data",Resource Level,ModelCoder_A_Fault_Model_based_Automatic_Root_Cause_Localization_Framework_for_Microservice_Systems.pdf,"Resource, Network",N,,http://NA
Murphy,Murphy: Performance Diagnosis of Distributed Cloud Applications,"Robustness, Interpretability",SIGCOMM,Y,,直接输出了结果 The top explanation chain produced by Murphy for this incident was: – Heavy-hitter fow from crawler VM (true root cause) $\rightarrow$ Front-end VM $\rightarrow$ Heavy hitter fow $\rightarrow$ High CPU on backend VM   ,2023,A,"Topk, Precision",,harsh2023murphy,"Trace, Metric",Service Level,3603269.3604877.pdf,Infrastructure Dependency,Vmware,,http://NA
Nezha,Nezha: Interpretable Fine-Grained Root Causes Analysis for Microservices on Multi-modal Observability Data,"Multi-dimensional Data Correlation, Multi-granularity, Interpretability",FSE,Y,,,2023,A,"AS@k, AIS@k",,yu2023nezha,"Log, Trace, Metric","Component Level, Resource Level",3611643.3616249.pdf,"Resource, Code, Network",N,,https://github.com/IntelligentDDS/Nezha
UniDiag,No More Data Silos: Unified Microservice Failure Diagnosis with Temporal Knowledge Graph,"Multi-dimensional Data Correlation, Robustness, Real-time Performance, Adaptive Learning",TSC,N,,,2024,A,,,zhang2024no,"Metric, Log, Trace, Topology, Supplementary Data",Component Level,No_More_Data_Silos_Unified_Microservice_Failure_Diagnosis_With_Temporal_Knowledge_Graph.pdf,"Resource, Network",N,,https://github.com/AIOps-Lab-NKU/UniDiag
OCRCL,OCRCL: Online Contrastive Learning for Root Cause Localization of Business Incidents,"Adaptive Learning, Robustness",ICWS,N,,,2024,B,,,huang2024ocrcl,"Trace, Topology, Supplementary Data, Incident Ticket",Service Level,OCRCL_Online_Contrastive_Learning_for_Root_Cause_Localization_of_Business_Incidents.pdf,,Alibaba,,http://NA
Onion,Onion: identifying incident-indicating logs for cloud systems,Real-time Performance,FSE,Y,,,2021,A,"F1, Precision, Recall",,zhang2021onion,Log,Resource Level,3468264.3473919.pdf,"Configuration, Network",Microsoft,,http://NA
openrca,OpenRCA: Can Large Language Models Locate the Root Cause of Software Failures?,"Multi-dimensional Data Correlation, Interpretability, Real-time Performance",ICLR,N,,,2025,A,,,xu2025openrca,"Metric, Trace, Log, Event","Service Level, Component Level, Resource Level",13411_OpenRCA_Can_Large_Langua.pdf,"Resource, Infrastructure Dependency, Service Dependency",Microsoft,,http://NA
ICSOC’20,Performance diagnosis in cloud microservices using deep learning,Multi-granularity,ICSOC,Y,,,2020,B,,,wu2020performance,"Metric, Topology, Supplementary Data",Component Level,978-3-030-76352-7_13.pdf,Resource,N,,http://NA
Roots,Performance monitoring and root cause analysis for cloud-hosted web applications,"Interpretability, Real-time Performance",WWW,Y,,,2017,A,Tobediscussed,,jayathilaka2017performance,"Metric, Log",Resource Level,3038912.3052649.pdf,"Code, Service Dependency",N,,http://NA
TraceRCA,Practical Root Cause Localization for Microservice Systems via Trace Analysis,Robustness,IWQoS,Y,,,2021,B,"A@k, MAR, MFR",,li2021practical,"Trace, Metric",Service Level,Practical_Root_Cause_Localization_for_Microservice_Systems_via_Trace_Analysis.pdf,"Code, Resource, Network","BizSeer, China MingSheng Bank",,https://github.com/NetManAIOps/TraceRCA
RCAEval,RCAEval: A Benchmark for Root Cause Analysis of Microservice Systems with Telemetry Data,"Multi-dimensional Data Correlation, Multi-granularity",WWW,N,,,2025,A,,,pham2025rcaeval,"Log, Trace, Metric","Resource Level, Component Level, Code Level",2412.17015v5.pdf,"Code, Resource, Network",N,,https://github.com/phamquiluan/RCAEval
RCAgent,RCAgent: Cloud Root Cause Analysis by Autonomous Agents with Tool-Augmented Large Language Models,"Actionability, Robustness",CIKM,Y,,大模型,2024,B,,类似正常根因定位,wang2024rcagent,Log,"Component Level, Code Level",3627673.3680016.pdf,"Code, Infrastructure Dependency, Service Dependency",Alibaba,,http://NA
Recommending,Recommending Root-Cause and Mitigation Steps for Cloud Incidents using Large Language Models,Actionability,ICSE,Y,,大模型,2023,A,Topk,,ahmed2023recommending,Event,Resource Level,ICSE48619.2023.00149.pdf,,Microsoft,,http://NA
WinG,Robust Anomaly Diagnosis in Heterogeneous Microservices Systems under Variable Invocations,Robustness,GLOBECOM,Y,,,2022,C,,,yang2022robust,Trace,Resource Level,Robust_Anomaly_Diagnosis_in_Heterogeneous_Microservices_Systems_under_Variable_Invocations.pdf,"Resource, Infrastructure Dependency",Beijing Baolande Software Corporation,,http://NA
Diagfusion,Robust Failure Diagnosis of Microservice System Through Multimodal Data,"Multi-dimensional Data Correlation, Robustness",TSC,Y,,,2023,A,"Precision, Recall, F1",,zhang2023robust,"Log, Trace, Metric",Service Level,Robust_Failure_Diagnosis_of_Microservice_System_Through_Multimodal_Data.pdf,Resource,N,,https://github.com/AIOps-Lab-NKU/DiagFusion
RUN,Root Cause Analysis In Microservice Using Neural Granger Causal Discovery,"Robustness, Interpretability",AAAI,N,,,2024,A,,,lin2024root,Metric,"Metric Level, Telemetry Level",27772-Article Text-31826-1-2-20240324.pdf,Resource,N,,https://github.com/zmlin1998/RUN
HRLHF,Root Cause Analysis for Microservice Systems via Hierarchical Reinforcement Learning from Human Feedback,"Robustness, Interpretability",KDD,Y,,,2023,A,"PR@K, RankScore, PR@Avg",用 RLHF 来帮助构建因果图？,wang2023root,"Metric, Topology, Supplementary Data",Service Level,3580305.3599934.pdf,,Microsoft,,http://NA
AERCA,Root Cause Analysis of Anomalies in Multivariate Time Series through Granger Causal Discovery,"Interpretability, Multi-granularity",ICLR,N,,,2025,A,,,han2025root,Metric,"Telemetry Level, Metric Level",4815_Root_Cause_Analysis_of_An.pdf,,N,,https://github.com/hanxiao0607/AERCA
RCD,Root Cause Analysis of Failures in Microservices through Causal Discovery,Real-time Performance,NeurIPS,Y,,,2022,A,"Time, Topk",看起来是一个 observe 和 inference 的问题。即：在没有足够的资源观测到的情况下，这种方法就比较重要；扩展一下到究极情况就是，假设我们能够采集并且记录下所有网络环境、主机设备和各类服务的所有信息的话，也就不需要靠这些花里胡哨的方法了。通过简单的调用链路分析就可以推断出故障在哪里。phi PC自己推理因果关系，然后还能找到根因。（这么好？）,ikram2022root,Metric,Resource Level,NeurIPS-2022-root-cause-analysis-of-failures-in-microservices-through-causal-discovery-Paper-Conference.pdf,"Resource, Service Dependency",Adobe,,https://github.com/azamikram/rcd
MonitorRank,Root cause detection in a service-oriented architecture,"Robustness, Real-time Performance",SIGMETRICS,Y,,,2013,B,"PR@K, MAP@K",对问题有定义,kim2013root,"Metric, Topology, Supplementary Data",Resource Level,2494232.2465753.pdf,Resource,Linkdein,,http://NA
GLOBECOM’18,Root-cause diagnosis using logs generated by user actions,"Actionability, Real-time Performance",GLOBECOM,Y,,,2018,C,,,ikeuchi2018root,Log,Component Level,Root-Cause_Diagnosis_Using_Logs_Generated_by_User_Actions.pdf,Network,N,,http://NA
ICWS’20,Root-cause metric location for microservice systems via log anomaly detection,"Multi-dimensional Data Correlation, Robustness",ICWS,Y,,,2020,B,,,wang2020root,"Log, Metric",Component Level,Root-Cause_Metric_Location_for_Microservice_Systems_via_Log_Anomaly_Detection.pdf,"Resource, Network",BizSeer,,http://NA
SLIM,"SLIM: a Scalable and Interpretable Light-weight Fault
Localization Algorithm for Imbalanced Data in Microservice","Robustness, Interpretability, Real-time Performance",ASE,N,,,2024,A,,,ren2024slim,"Log, Metric","Service Level, Metric Level, Telemetry Level",SLIM_a_Scalable_and_Interpretable_Light-weight_Fault_Localization_Algorithm_for_Imbalanced_Data_in_Microservice.pdf,"Resource, Infrastructure Dependency, Network",Alibaba,,https://github.com/renruirui1234/SLIM
Sage,Sage: practical and scalable ML-driven performance debugging in microservices,"Adaptive Learning, Actionability",ASPLOS,Y,,,2021,A,AC,,gan2021sage,"Trace, Metric",Resource Level,3445814.3446700.pdf,Infrastructure Dependency,Google,,http://NA
Minesweeper,Scalable statistical root cause analysis on app telemetry,"Real-time Performance, Interpretability",ICSE-SEIP,Y,,,2021,A,"PR@K, Recall@k",,murali2021scalable,Trace,Service Level,ICSE-SEIP52600.2021.00038 (1).pdf,Code,Facebook,,http://NA
MS-Rank,Self-Adaptive Root Cause Diagnosis for Large-Scale Microservice Architecture,"Adaptive Learning, Multi-dimensional Data Correlation",TSC,Y,,,2022,A,"Topk, Avg@k, Time",,ma2020self,Metric,Service Level,Self-Adaptive_Root_Cause_Diagnosis_for_Large-Scale_Microservice_Architecture.pdf,Network,N,,http://NA
ServerRCA,ServerRCA: Root Cause Analysis for Server Failure using Operating System Logs,"Multi-granularity, Adaptive Learning",ISSRE,Y,,Fault propagation chains depict,2023,B,,,shi2023serverrca,Log,Component Level,ServerRCA_Root_Cause_Analysis_for_Server_Failure_using_Operating_System_Logs.pdf,"Resource, Network",N,,http://NA
Servicerank,Servicerank: Root cause identification of anomaly in large-scale microservice,Robustness,TDSC,Y,,,2022,A,"AC@k, Avg@k",,ma2021servicerank,Metric,Service Level,ServiceRank_Root_Cause_Identification_of_Anomaly_in_Large-Scale_Microservice_Architectures.pdf,Network,N,,http://NA
ShapleyIQ,ShapleyIQ: Influence Quantification by Shapley Values for Performance Debugging of Microservices,"Interpretability, Real-time Performance, Robustness",ASPLOS ,N,,,2023,A,,,li2023shapleyiq,"Metric, Log, Trace",Service Level,3623278.3624771.pdf,Service Dependency,Alibaba,,https://github.com/lonyle/ShapleyIQ
Sieve,Sieve: actionable insights from monitored metrics in distributed systems,Interpretability,Middleware,Y,,,2017,B,Tobediscussed,,thalheim2017sieve,"Metric, Topology, Supplementary Data",Component Level,3135974.3135977.pdf,"Code, Configuration",N,,https://sieve-microservices.github.io/
SynergyRCA,Simplifying Root Cause Analysis in Kubernetes with StateGraph and LLM,"Multi-dimensional Data Correlation, Interpretability, Actionability",arxiv,N,,,2025,None,,,xiang2025simplifying,"Incident Ticket, Topology, Supplementary Data","Incident Ticket, Resource Level",2506.02490v1.pdf,"Resource, Infrastructure Dependency, Network",Harmonic Inc,定位k8s 的，可以关注下数据集,http://NA
Sleuth,Sleuth: A Trace-Based Root Cause Analysis System for Large-Scale Microservices with Graph Neural Networks,Adaptive Learning,ASPLOS,Y,,indicates how errors fow in a trace,2023,A,"F1, AC",,gan2023sleuth,Trace,Service Level,3623278.3624758.pdf,"Resource, Network",Alibaba,,http://NA
SparseRCA,SparseRCA: Efficient Root Cause Analysis in Sparse Microservice Testing Trace,"Robustness, Adaptive Learning",ISSRE,N,,,2024,B,,,yao2024sparserca,"Metric, Trace","Metric Level, Trace Level, Service Level, Telemetry Level",SparseRCA_Unsupervised_Root_Cause_Analysis_in_Sparse_Microservice_Testing_Traces.pdf,Code,"Alibaba, ByteDance",,http://NA
SwissLog,Swisslog: Robust anomaly detection and localization for interleaved unstructured logs,"Robustness, Multi-granularity",TDSC,Y,,,2022,A,,,li2022swisslog,Log,Service Level,SwissLog_Robust_Anomaly_Detection_and_Localization_for_Interleaved_Unstructured_Logs.pdf,"Code, Resource, Network",N,,https://github.com/IntelligentDDS/SwissLog
TS-InvarNet,TS-InvarNet: Anomaly detection and localization based on tempo-spatial KPI invariants in distributed services,"Interpretability, Real-time Performance",ICWS,Y,,,2022,B,,"不变量
",hu2022ts,Metric,Component Level,TS-InvarNet_Anomaly_Detection_and_Localization_based_on_Tempo-spatial_KPI_Invariants_in_Distributed_Services.pdf,"Service Dependency, Infrastructure Dependency",N,,http://NA
TVdiag,TVDiag: A Task-oriented and View-invariant Failure Diagnosis Framework for Microservice-based Systems with Multimodal Data,"Multi-dimensional Data Correlation, Multi-granularity, Robustness",TOSEM,N,,,2025,A,,,xie2025tvdiag,"Log, Trace, Metric",Component Level,3734868.pdf,"Resource, Network",N,,https://github.com/WHU-AISE/TVDiag
KnowledgeMind,The Multi-Agent Fault Localization System Based on Monte Carlo Tree Search Approach,"Interpretability, Robustness, Real-time Performance, Multi-dimensional Data Correlation, Multi-granularity",arxiv,N,,,2025,None,,,ren2025multi,"Log, Trace, Metric","Service Level, Resource Level, Pod Level",2507.22800v1.pdf,"Resource, Network",N,,http://NA
LasRCA,The Potential of One-Shot Failure Root Cause Analysis: Collaboration of the Large Language Model and Small Classifier,Robustness,ASE,Y,,"The example shows that LasRCA provides understandable explanations,",2024,A,,类似正常根因定位,han2024potential,"Metric, Trace, Log, Topology, Supplementary Data","Metric Level, Component Level, Telemetry Level",3691620.3695475.pdf,Network,Di-Matrix,,https://github.com/AmanecerTrio/LasRCA
ThinkFL,ThinkFL: Self-Refining Failure Localization for Microservice Systems via Reinforcement Fine-Tuning,"Adaptive Learning, Real-time Performance, Interpretability, Multi-dimensional Data Correlation",arxiv,N,,,2025,None,,,zhang2025thinkfl,"Trace, Metric",Service Level,2504.18776v1.pdf,"Resource, Network",Alibaba,,http://NA
TraceContrast,Trace-based Multi-Dimensional Root Cause Localization of Performance Issues in Microservice Systems,"Multi-granularity, Real-time Performance",ICSE,Y,,,2024,A,"HR@k, MRR, Time",,zhang2024trace,Trace,Service Level,Zhang 等 - 2024 - Trace-based Multi-Dimensional Root Cause Localization of Performance Issues in Microservice Systems.pdf,"Resource, Infrastructure Dependency, User request, Network",N,,http://NA
TraceDiag,"TraceDiag: Adaptive, Interpretable, and Efficient Root Cause Analysis on Large-Scale Microservice Systems","Real-time Performance, Adaptive Learning, Interpretability",FSE,Y,,,2023,A,"PR@K, PR@Avg, RankScore, HitRootCause",1. 提到缺乏大规模的数据集（section 5.1）,ding2023tracediag,Trace,Service Level,3611643.3613864.pdf,"Service Dependency, User request",Microsoft,,http://NA
TraceNet,TraceNet: Operation Aware Root Cause Localization of Microservice System Anomalies,Multi-granularity,ICC,Y,,,2023,C,,,yang2023tracenet,Trace,Service Level,TraceNet_Operation_Aware_Root_Cause_Localization_of_Microservice_System_Anomalies.pdf,Network,N,,http://NA
TraceRank,TraceRank: Abnormal service localization with dis-aggregated end-to-end tracing data in cloud native systems,Real-time Performance,SMR,Y,,,2021,B,"Topk, Precision, Recall",,yu2023tracerank,Trace,Service Level,J Software Evolu Process - 2021 - Yu - TraceRank  Abnormal service localization with dis‐aggregated end‐to‐end tracing data.pdf,Resource,N,,http://NA
TraceStream,TraceStream: Anomalous Service Localization based on Trace Stream Clustering with Online Feedback,"Adaptive Learning, Real-time Performance",ISSRE,N,,,2023,B,,,zhou2023tracestream,Trace,"Trace Level, Service Level, Telemetry Level",TraceStream_Anomalous_Service_Localization_based_on_Trace_Stream_Clustering_with_Online_Feedback.pdf,"Resource, Code, Configuration",Tencent,,https://github.com/FudanSELab/TraceStream
TrinityRCL,TrinityRCL: Multi-Granular and Code-Level Root Cause Localization Using Multiple Types of Telemetry Data in Microservice Systems,"Multi-granularity, Multi-dimensional Data Correlation",TSE,Y,,"once a root cause is localized, the analysis result can be traced from the root cause to the anomaly",2023,A,"AC@k, Avg@k, Time","输出粒度更细的根因->service level, host level, metric level, code level",gu2023trinityrcl,"Log, Trace, Metric",Component Level,Gu 等 - TrinityRCL Multi-Granular and Code-Level Root Cause Localization Using Multiple Types of Telemetry.pdf,Service Dependency,Meituan,,http://NA
TrioXpert,TrioXpert: An automated incident management framework for microservice system,"Interpretability, Multi-dimensional Data Correlation",arxiv,Y,,,2025,None,,,sun2025trioxpert,"Log, Trace, Metric","Instance Level, Service Level",2506.10043v1.pdf,Resource,N,直接相关,https://anonymous.4open.science/r/TrioXpert-F244/README.md
TraceAnomaly,Unsupervised Detection of Microservice Trace Anomalies through Service-Level Deep Bayesian Networks,"Multi-dimensional Data Correlation, Interpretability",ISSRE,Y,,,2020,B,"PR@K, Precision, Recall",,liu2020unsupervised,Trace,Service Level,Unsupervised_Detection_of_Microservice_Trace_Anomalies_through_Service-Level_Deep_Bayesian_Networks.pdf,Service Dependency,"BizSeer, WeBank",,https://github.com/traceanomaly/anomalyDetection
X-lifecycle,X-lifecycle Learning for Cloud Incident Management using LLMs,Multi-dimensional Data Correlation,FSE,Y,,大模型,2024,A,,,goel2024x,"Incident Ticket, Trace, Supplementary Data","Service Level, Component Level, Code Level",2404.03662v1.pdf,Service Dependency,Microsoft,,http://NA
eARCO,eARCO: Efficient Automated Root Cause Analysis with Prompt Optimization,Real-time Performance,arxiv,Y,,,2025,None,,,goel2025earco,"Event, Log, Supplementary Data",Component Level,2504.11505v1.pdf,"Resource, Network",Microsoft,微软流派的 incident,http://NA
mABC,mABC: Multi-Agent Blockchain-inspired Collaboration for Root Cause Analysis in Micro-Services Architecture,"Robustness, Interpretability, Actionability",EMNLP,Y,,大模型,2024,A,,类似正常根因定位,zhang2024mabc,"Log, Trace, Metric, Topology, Supplementary Data, Event",Component Level,2404.12135v2.pdf,"Resource, Infrastructure Dependency, Network",cloudwise,,https://github.com/knediny/mABC
ϵ-Diagnosis,ϵ-Diagnosis: Unsupervised and Real-time Diagnosis of Small- window Long-tail Latency in Large-scale Microservice Platforms,"Real-time Performance, Robustness",WWW,Y,,,2019,A,Pearson’s distance,,shan2019diagnosis,Metric,Resource Level,2019WWW_ϵ-diagnosis.pdf,"Resource, Network",JD,,http://NA


==> jupyter/pyproject.toml <==
[project]
name = "jupyter"
version = "0.1.0"
description = "Add your description here"
readme = "README.md"
requires-python = ">=3.13"
dependencies = [
    "matplotlib>=3.10.7",
    "pandas>=2.3.3",
    "seaborn>=0.13.2",
]

